Succinct and Fast Tiny Pointer Hash Tables

Hash tables sit on the critical path of many systems, yet modern designs still force a trade-off between fast operations and high memory overhead. We revisit this trade-off and present Tiny Pointer Hash Tables (TPHT), a family of practical hash tables that make two ideas from theory work at system scale: compressing pointers down to a byte, and encoding keys compactly so less metadata is needed. We engineer these ideas into two complementary designs. Chained-TPHT targets maximal space savings, and is to the best of our knowledge the first simple and practical succinct hash table design, achieving a footprint less than the total data size with constant-time operations. Flattened-TPHT targets latency, organizing data to keep the common case within a single cache miss while retaining strong space efficiency. Both variants support dynamic resizing without global pauses and integrate cleanly with 64-bit keys and values. Across YCSB and microbenchmarks, TPHT advances the latency-space Pareto frontier: Chained-TPHT reaches 105.4% space efficiency, and Flattened-TPHT achieves 83.4% space efficiency with up to 89.3% higher throughput than strong baselines. Together, these results show that techniques primarily known in theory can be turned into production-ready hash tables that meaningfully reduce memory use while delivering state-of-the-art performance.

==> plots/csv/data_size_scaling_results.csv <==
case_id,object_id,table_size,throughput (ops/s)
1,6,2047,10600000
1,6,262143,11334075
1,6,2097151,8129080
1,6,16777215,6733825
1,6,134217727,6530387
1,7,2047,16639534
1,7,262143,22546819
1,7,2097151,18624413
1,7,16777215,14206077
1,7,134217727,9143345
1,15,2047,26500000
1,15,262143,29159452
1,15,2097151,21808280
1,15,16777215,16831610
1,15,134217727,16203823
1,17,2047,18346153
1,17,262143,19263877
1,17,2097151,17423295
1,17,16777215,9736507
1,17,134217727,7525495
1,20,2047,28058823
1,20,262143,31625474
1,20,2097151,20918248
1,20,16777215,15920794
1,20,134217727,15368555
1,24,2047,3507352
1,24,262143,6922216
1,24,2097151,4048477
1,24,16777215,2678131
1,24,134217727,2388806
3,6,2047,16078651
3,6,262143,14196792
3,6,2097151,10700378
3,6,16777215,8943576
3,6,134217727,8757399
3,7,2047,23080645
3,7,262143,17994500
3,7,2097151,10018788
3,7,16777215,7617555
3,7,134217727,7412689
3,15,2047,40885714
3,15,262143,38772323
3,15,2097151,28471992
3,15,16777215,19987614
3,15,134217727,19682223
3,17,2047,16261363
3,17,262143,14185801
3,17,2097151,11582445
3,17,16777215,7221778
3,17,134217727,6176706
3,20,2047,22714285
3,20,262143,22555145
3,20,2097151,14932199
3,20,16777215,12072510
3,20,134217727,11732534
3,24,2047,9114649
3,24,262143,4495424
3,24,2097151,2140344
3,24,16777215,909118
3,24,134217727,635729
9,6,2047,19337837
9,6,262143,16417704
9,6,2097151,12280483
9,6,16777215,10368034
9,6,134217727,10003099
9,7,2047,55038461
9,7,262143,49996725
9,7,2097151,25651098
9,7,16777215,18103761
9,7,134217727,15222762
9,15,2047,49344827
9,15,262143,43421327
9,15,2097151,33012250
9,15,16777215,22071543
9,15,134217727,22085713
9,17,2047,37657894
9,17,262143,26285755
9,17,2097151,17536474
9,17,16777215,10915528
9,17,134217727,9822778
9,20,2047,53000000
9,20,262143,50353943
9,20,2097151,29345765
9,20,16777215,22165824
9,20,134217727,21388445
9,24,2047,27000000
9,24,262143,18642588
9,24,2097151,8140004
9,24,16777215,6425656
9,24,134217727,6001844
10,6,2047,12025210
10,6,262143,14907094
10,6,2097151,10927224
10,6,16777215,9328452
10,6,134217727,9117121
10,7,2047,34071428
10,7,262143,40280940
10,7,2097151,26091682
10,7,16777215,20273720
10,7,134217727,12177317
10,15,2047,28058823
10,15,262143,23324592
10,15,2097151,17517614
10,15,16777215,11336284
10,15,134217727,10678647
10,17,2047,75315789
10,17,262143,30560040
10,17,2097151,22617166
10,17,16777215,15530487
10,17,134217727,13112523
10,20,2047,68142857
10,20,262143,63580152
10,20,2097151,35291643
10,20,16777215,28693103
10,20,134217727,28017306
10,24,2047,19080000
10,24,262143,15897796
10,24,2097151,10520601
10,24,16777215,5671481
10,24,134217727,4756092


==> plots/csv/load_factor_support_results.csv <==
case_id,object_id,bin_size,load_factor (%)
0,4,3,24.7847
0,4,7,64.0283
0,4,15,83.6454
0,4,31,92.0073
0,4,63,96.0595
0,4,127,98.1819


==> plots/csv/max_space_efficiency.csv <==
object_id,max_space_efficiency
6,0.7013530497556566
7,0.8168711745423954
15,0.7499882814331026
17,1.0543174850134993
23,0.8339640274039317
24,0.32329458407585376


==> plots/csv/mem_growth.csv <==
object_id,normalized_time,memory_mb
6,0.000000,294.816000
6,0.020408,298.820000
6,0.040816,298.820000
6,0.061224,298.820000
6,0.081633,298.820000
6,0.102041,298.820000
6,0.122449,298.820000
6,0.142857,874.824000
6,0.163265,874.824000
6,0.183673,586.820000
6,0.204082,586.820000
6,0.224490,586.820000
6,0.244898,586.820000
6,0.265306,586.820000
6,0.285714,586.820000
6,0.306122,586.820000
6,0.326531,586.820000
6,0.346939,1738.824000
6,0.367347,1738.824000
6,0.387755,1162.820000
6,0.408163,1162.820000
6,0.428571,1162.820000
6,0.448980,1162.820000
6,0.469388,1162.820000
6,0.489796,1162.820000
6,0.510204,1162.820000
6,0.530612,1162.820000
6,0.551020,1162.820000
6,0.571429,1162.820000
6,0.591837,1162.820000
6,0.612245,1162.820000
6,0.632653,1162.820000
6,0.653061,1162.820000
6,0.673469,1162.820000
6,0.693878,1162.820000
6,0.714286,3466.824000
6,0.734694,3466.824000
6,0.755102,3466.824000
6,0.775510,3466.824000
6,0.795918,3466.824000
6,0.816327,2314.820000
6,0.836735,2314.820000
6,0.857143,2314.820000
6,0.877551,2314.820000
6,0.897959,2314.820000
6,0.918367,2314.820000
6,0.938776,2314.820000
6,0.959184,2314.820000
6,0.979592,2314.820000
6,1.000000,2314.820000
7,0.000000,294.812000
7,0.020408,317.164000
7,0.040816,317.164000
7,0.061224,317.164000
7,0.081633,317.164000
7,0.102041,623.168000
7,0.122449,627.516000
7,0.142857,627.516000
7,0.163265,627.516000
7,0.183673,627.516000
7,0.204082,627.516000
7,0.224490,627.516000
7,0.244898,1139.516000
7,0.265306,1248.211000
7,0.285714,1248.211000
7,0.306122,1248.211000
7,0.326531,1248.211000
7,0.346939,1248.211000
7,0.367347,1248.211000
7,0.387755,1248.211000
7,0.408163,1248.211000
7,0.428571,1248.211000
7,0.448980,1248.211000
7,0.469388,1248.211000
7,0.489796,1248.211000
7,0.510204,1248.211000
7,0.530612,1248.211000
7,0.551020,2272.211000
7,0.571429,2489.594000
7,0.591837,2489.594000
7,0.612245,2489.594000
7,0.632653,2489.594000
7,0.653061,2489.594000
7,0.673469,2489.594000
7,0.693878,2489.594000
7,0.714286,2489.594000
7,0.734694,2489.594000
7,0.755102,2489.594000
7,0.775510,2489.594000
7,0.795918,2489.594000
7,0.816327,2489.594000
7,0.836735,2489.594000
7,0.857143,2489.594000
7,0.877551,2489.594000
7,0.897959,2489.594000
7,0.918367,2489.594000
7,0.938776,2489.594000
7,0.959184,2489.594000
7,0.979592,2489.594000
7,1.000000,2489.594000
15,0.000000,262.816000
15,0.020408,262.816000
15,0.040816,262.816000
15,0.061224,262.816000
15,0.081633,262.816000
15,0.102041,262.816000
15,0.122449,774.820000
15,0.142857,774.984000
15,0.163265,774.984000
15,0.183673,774.984000
15,0.204082,774.984000
15,0.224490,774.984000
15,0.244898,774.984000
15,0.265306,774.984000
15,0.285714,1798.988000
15,0.306122,1798.988000
15,0.326531,1798.988000
15,0.346939,1798.988000
15,0.367347,1798.988000
15,0.387755,1798.988000
15,0.408163,1798.988000
15,0.428571,1798.988000
15,0.448980,1798.988000
15,0.469388,1798.988000
15,0.489796,1798.988000
15,0.510204,1798.988000
15,0.530612,1798.988000
15,0.551020,1798.988000
15,0.571429,1798.988000
15,0.591837,1798.988000
15,0.612245,3846.992000
15,0.632653,3846.992000
15,0.653061,3846.992000
15,0.673469,3846.992000
15,0.693878,3846.992000
15,0.714286,3846.992000
15,0.734694,3846.992000
15,0.755102,3846.992000
15,0.775510,3846.992000
15,0.795918,3846.992000
15,0.816327,3846.992000
15,0.836735,3846.992000
15,0.857143,3846.992000
15,0.877551,3846.992000
15,0.897959,3846.992000
15,0.918367,3846.992000
15,0.938776,3846.992000
15,0.959184,3846.992000
15,0.979592,3846.992000
15,1.000000,3846.992000
18,0.000000,386.074000
18,0.020408,386.074000
18,0.040816,386.074000
18,0.061224,439.680000
18,0.081633,499.805000
18,0.102041,522.469000
18,0.122449,618.633000
18,0.142857,673.637000
18,0.163265,674.816000
18,0.183673,765.711000
18,0.204082,769.066000
18,0.224490,872.004000
18,0.244898,873.652000
18,0.265306,912.152000
18,0.285714,1035.961000
18,0.306122,1081.379000
18,0.326531,1128.754000
18,0.346939,1178.352000
18,0.367347,1130.883000
18,0.387755,1180.402000
18,0.408163,1232.078000
18,0.428571,1340.086000
18,0.448980,1398.738000
18,0.469388,1342.445000
18,0.489796,1401.207000
18,0.510204,1524.086000
18,0.530612,1590.863000
18,0.551020,1651.051000
18,0.571429,1586.984000
18,0.591837,1720.414000
18,0.612245,1788.625000
18,0.632653,1714.742000
18,0.653061,1859.555000
18,0.673469,1782.555000
18,0.693878,1933.598000
18,0.714286,1853.336000
18,0.734694,2010.613000
18,0.755102,1926.934000
18,0.775510,2091.059000
18,0.795918,2003.801000
18,0.816327,2174.754000
18,0.836735,2083.750000
18,0.857143,2262.035000
18,0.877551,2167.102000
18,0.897959,2353.242000
18,0.918367,2353.242000
18,0.938776,2254.199000
18,0.959184,2448.199000
18,0.979592,2344.848000
18,1.000000,2344.848000
21,0.000000,198.004000
21,0.020408,554.844000
21,0.040816,554.844000
21,0.061224,554.844000
21,0.081633,554.844000
21,0.102041,554.844000
21,0.122449,623.340000
21,0.142857,605.090000
21,0.163265,605.090000
21,0.183673,605.090000
21,0.204082,605.090000
21,0.224490,605.090000
21,0.244898,742.203000
21,0.265306,1046.438000
21,0.285714,1248.547000
21,0.306122,1349.793000
21,0.326531,1654.641000
21,0.346939,1960.891000
21,0.367347,2165.309000
21,0.387755,2130.203000
21,0.408163,2130.203000
21,0.428571,2130.203000
21,0.448980,2130.203000
21,0.469388,2130.203000
21,0.489796,2130.203000
21,0.510204,2130.203000
21,0.530612,2130.203000
21,0.551020,2130.203000
21,0.571429,2130.203000
21,0.591837,2404.168000
21,0.612245,2335.672000
21,0.632653,2335.672000
21,0.653061,2335.672000
21,0.673469,2335.672000
21,0.693878,2335.672000
21,0.714286,2335.672000
21,0.734694,2335.672000
21,0.755102,2335.672000
21,0.775510,2335.672000
21,0.795918,2335.672000
21,0.816327,2335.672000
21,0.836735,2335.672000
21,0.857143,2335.672000
21,0.877551,2335.672000
21,0.897959,2335.672000
21,0.918367,2335.672000
21,0.938776,2335.672000
21,0.959184,2335.672000
21,0.979592,2335.672000
21,1.000000,2335.672000
24,0.000000,165.418000
24,0.020408,225.418000
24,0.040816,285.480000
24,0.061224,345.480000
24,0.081633,417.543000
24,0.102041,501.543000
24,0.122449,585.605000
24,0.142857,669.668000
24,0.163265,741.668000
24,0.183673,957.734000
24,0.204082,1017.734000
24,0.224490,1089.797000
24,0.244898,1149.797000
24,0.265306,1221.859000
24,0.285714,1281.859000
24,0.306122,1365.922000
24,0.326531,1425.922000
24,0.346939,1485.984000
24,0.367347,1845.988000
24,0.387755,1906.051000
24,0.408163,1966.051000
24,0.428571,2026.113000
24,0.448980,2086.113000
24,0.469388,2146.176000
24,0.489796,2206.176000
24,0.510204,2278.238000
24,0.530612,2338.238000
24,0.551020,2398.301000
24,0.571429,2458.301000
24,0.591837,2518.363000
24,0.612245,2578.363000
24,0.632653,2638.426000
24,0.653061,2698.426000
24,0.673469,2758.488000
24,0.693878,2830.488000
24,0.714286,2902.551000
24,0.734694,2962.551000
24,0.755102,3022.613000
24,0.775510,3658.617000
24,0.795918,3706.680000
24,0.816327,3766.680000
24,0.836735,3826.680000
24,0.857143,3886.742000
24,0.877551,3946.742000
24,0.897959,4006.805000
24,0.918367,4066.805000
24,0.938776,4126.867000
24,0.959184,4186.867000
24,0.979592,4222.867000
24,1.000000,4222.867000


==> plots/csv/occupancy_experimental_box_high_hamming.csv <==
occupancy,median,lower,upper,lower_whisker,upper_whisker
0,0.367990709841251,0.367799639701843,0.368120551109314,0.367535561323166,0.368218630552292
1,0.367779970169067,0.367621965706348,0.367938980460167,0.367483675479889,0.368198826909065
2,0.183863386511803,0.183803562074900,0.183999493718147,0.183766901493073,0.184146583080292
3,0.061362162232399,0.061318576335907,0.061370495706797,0.061259299516678,0.061430856585503
4,0.015352748334408,0.015320934355259,0.015378519892693,0.015248417854309,0.015392377972603
5,0.003076635301113,0.003048878163099,0.003083337098360,0.003025174140930,0.003088787198067
6,0.000512436032295,0.000506468117237,0.000516872853041,0.000497996807098,0.000518307089806
7,0.000072509050369,0.000070609152317,0.000074241310358,0.000068679451942,0.000075682997704
8,0.000009320676327,0.000009004026651,0.000009458512068,0.000008322298527,0.000009566545486
9,0.000001013278961,0.000000953674316,0.000001121312380,0.000000715255737,0.000001251697540
10,0.000000111758709,0.000000089406967,0.000000134110451,0.000000059604645,0.000000163912773
11,0.000000007450581,0.000000000001000,0.000000014901161,0.000000000001000,0.000000029802322


==> plots/csv/occupancy_experimental_box_low_hamming.csv <==
occupancy,median,lower,upper,lower_whisker,upper_whisker
0,0.367921188473701,0.367781639099121,0.368046119809151,0.367384918034077,0.368310198187828
1,0.367845684289932,0.367711879312992,0.367981445044279,0.367343172430992,0.368385793641210
2,0.183945506811142,0.183849073946476,0.184020236134529,0.183754757046700,0.184276979416609
3,0.061292797327042,0.061266545206308,0.061336614191532,0.061199843883514,0.061441717669368
4,0.015345521271229,0.015315510332584,0.015377275645733,0.015222862362862,0.015397056937218
5,0.003073297441006,0.003052245825529,0.003081806004047,0.003013312816620,0.003103420138359
6,0.000511787831783,0.000505067408085,0.000514771789312,0.000498741865158,0.000526487827301
7,0.000072672963142,0.000071901828051,0.000072859227657,0.000070855021477,0.000074295327067
8,0.000009283423424,0.000008989125490,0.000009436160326,0.000008583068848,0.000009760260582
9,0.000000976026058,0.000000879168510,0.000001106411219,0.000000819563866,0.000001326203346
10,0.000000104308128,0.000000081956387,0.000000119209290,0.000000044703484,0.000000149011612
11,0.000000022351742,0.000000003725290,0.000000040978193,0.000000000001000,0.000000044703484


==> plots/csv/occupancy_experimental_box_random.csv <==
occupancy,median,lower,upper,lower_whisker,upper_whisker
0,0.367882020771503,0.367873307317495,0.367913719266653,0.367812689393759,0.367920920252800
1,0.367868699133396,0.367846306413412,0.367878083139658,0.367824614048004,0.367925748229027
2,0.183947280049324,0.183932237327099,0.183965161442757,0.183890163898468,0.183989271521568
3,0.061311379075050,0.061293363571167,0.061330787837505,0.061287105083466,0.061350345611572
4,0.015328489243984,0.015325319021940,0.015334695577621,0.015311254188418,0.015348760411143
5,0.003065474331379,0.003061320632696,0.003068353980780,0.003056585788727,0.003072232007980
6,0.000511333346367,0.000509455800056,0.000513147562742,0.000508680939674,0.000514343380928
7,0.000073164701462,0.000072818249464,0.000073920935392,0.000071436166763,0.000074550509453
8,0.000009037554264,0.000008776783943,0.000009298324585,0.000008448958397,0.000009581446648
9,0.000001013278961,0.000000964850187,0.000001039355993,0.000000853091478,0.000001117587090
10,0.000000104308128,0.000000089406967,0.000000145286322,0.000000059604645,0.000000178813934
11,0.000000014901161,0.000000000001000,0.000000014901161,0.000000000001000,0.000000014901161


==> plots/csv/occupancy_experimental_box_sequential.csv <==
occupancy,median,lower,upper,lower_whisker,upper_whisker
0,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
1,1.000000000000000,1.000000000000000,1.000000000000000,1.000000000000000,1.000000000000000
2,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
3,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
4,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
5,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
6,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
7,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
8,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
9,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
10,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000
11,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000,0.000000000001000


==> plots/csv/occupancy_poisson.csv <==
x,y
0.0,0.367879441171442
0.1,0.386691694403024
0.2,0.400666483385111
0.3,0.409906911373847
0.4,0.414622386165507
0.5,0.415107497420595
0.6,0.411721456676391
0.7,0.404868764526727
0.8,0.394981588292294
0.9,0.382504169899505
1.0,0.367879441171442
1.1,0.351537904002749
1.2,0.333888736154259
1.3,0.315313008749113
1.4,0.296158847261077
1.5,0.276738331613730
1.6,0.257325910422744
1.7,0.238158096780428
1.8,0.219434215717941
1.9,0.201317984157634
2.0,0.183939720585721
2.1,0.167399001906071
2.2,0.151767607342845
2.3,0.137092612499615
2.4,0.123399519692115
2.5,0.110695332645492
2.6,0.098971504008748
2.7,0.088206702511269
2.8,0.078369362756408
2.9,0.069419994537115
3.0,0.061313240195240
3.1,0.053999678034216
3.2,0.047427377294639
3.3,0.041543215908974
3.4,0.036293976380034
3.5,0.031627237898712
3.6,0.027492084446874
3.7,0.023839649327370
3.8,0.020623516514844
3.9,0.017799998599260
4.0,0.015328310048810
4.1,0.013170653179077
4.2,0.011292232689200
4.3,0.009661213002087
4.4,0.008248630995462
4.5,0.007028275088603
4.6,0.005976540097147
4.7,0.005072265814334
4.8,0.004296565940593
4.9,0.003632652775359
5.0,0.003065662009762
5.1,0.002582481015505
5.2,0.002171583209461
5.3,0.001822870377752
5.4,0.001527524258419
5.5,0.001277868197928
5.6,0.001067239303062
5.7,0.000889871195497
5.8,0.000740787231137
5.9,0.000615703860230
6.0,0.000510943668294
6.1,0.000423357543525
6.2,0.000350255356365
6.3,0.000289344504405
6.4,0.000238675665378
6.5,0.000196595107374
6.6,0.000161702924706
6.7,0.000132816596343
6.8,0.000108939298697
6.9,0.000089232443512
7.0,0.000072991952613
7.1,0.000059627823032
7.2,0.000048646577273
7.3,0.000039636233480
7.4,0.000032253468294
7.5,0.000026212680983
7.6,0.000021276700619
7.7,0.000017248908616
7.8,0.000013966576756
7.9,0.000011295246014
8.0,0.000009123994077
8.1,0.000007361459634
8.2,0.000005932509424
8.3,0.000004775449817
8.4,0.000003839698606
8.5,0.000003083844822
8.6,0.000002474034956
8.7,0.000001982633174
8.8,0.000001587110995
8.9,0.000001269128766
9.0,0.000001013777120
9.1,0.000000808951608
9.2,0.000000644837981
9.3,0.000000513489228
9.4,0.000000408478575
9.5,0.000000324615244
9.6,0.000000257711975
9.7,0.000000204395173
9.8,0.000000161950102
9.9,0.000000128194825
10.0,0.000000101377712
10.1,0.000000080094219
10.2,0.000000063219410
10.3,0.000000049853323
10.4,0.000000039276786
10.5,0.000000030915738
10.6,0.000000024312450
10.7,0.000000019102353
10.8,0.000000014995380
10.9,0.000000011760993
11.0,0.000000009216156


==> plots/csv/occupancy_results.csv <==
object_id,case_id,occupancy,count,total_bins,exp_probability,upper,lower,upper_whisker,lower_whisker,draw_position
-1,-1,0.000000000000000,0,0,0.367879441171442,0,0,0,0,0.000000000000000
-1,-1,0.100000000000000,0,0,0.386691694403024,0,0,0,0,0.100000000000000
-1,-1,0.200000000000000,0,0,0.400666483385111,0,0,0,0,0.200000000000000
-1,-1,0.300000000000000,0,0,0.409906911373847,0,0,0,0,0.300000000000000
-1,-1,0.400000000000000,0,0,0.414622386165507,0,0,0,0,0.400000000000000
-1,-1,0.500000000000000,0,0,0.415107497420595,0,0,0,0,0.500000000000000
-1,-1,0.600000000000000,0,0,0.411721456676391,0,0,0,0,0.600000000000000
-1,-1,0.700000000000000,0,0,0.404868764526727,0,0,0,0,0.700000000000000
-1,-1,0.800000000000000,0,0,0.394981588292294,0,0,0,0,0.800000000000000
-1,-1,0.900000000000000,0,0,0.382504169899505,0,0,0,0,0.900000000000000
-1,-1,1.000000000000000,0,0,0.367879441171442,0,0,0,0,1.000000000000000
-1,-1,1.100000000000000,0,0,0.351537904002749,0,0,0,0,1.100000000000000
-1,-1,1.200000000000000,0,0,0.333888736154259,0,0,0,0,1.200000000000000
-1,-1,1.300000000000000,0,0,0.315313008749113,0,0,0,0,1.300000000000000
-1,-1,1.400000000000000,0,0,0.296158847261077,0,0,0,0,1.400000000000000
-1,-1,1.500000000000000,0,0,0.276738331613730,0,0,0,0,1.500000000000000
-1,-1,1.600000000000000,0,0,0.257325910422744,0,0,0,0,1.600000000000000
-1,-1,1.700000000000000,0,0,0.238158096780428,0,0,0,0,1.700000000000000
-1,-1,1.800000000000000,0,0,0.219434215717941,0,0,0,0,1.800000000000000
-1,-1,1.900000000000000,0,0,0.201317984157634,0,0,0,0,1.900000000000000
-1,-1,2.000000000000000,0,0,0.183939720585721,0,0,0,0,2.000000000000000
-1,-1,2.100000000000000,0,0,0.167399001906071,0,0,0,0,2.100000000000000
-1,-1,2.200000000000000,0,0,0.151767607342845,0,0,0,0,2.200000000000000
-1,-1,2.300000000000000,0,0,0.137092612499615,0,0,0,0,2.300000000000000
-1,-1,2.400000000000000,0,0,0.123399519692115,0,0,0,0,2.400000000000000
-1,-1,2.500000000000000,0,0,0.110695332645492,0,0,0,0,2.500000000000000
-1,-1,2.600000000000000,0,0,0.098971504008748,0,0,0,0,2.600000000000000
-1,-1,2.700000000000000,0,0,0.088206702511269,0,0,0,0,2.700000000000000
-1,-1,2.800000000000000,0,0,0.078369362756408,0,0,0,0,2.800000000000000
-1,-1,2.900000000000000,0,0,0.069419994537115,0,0,0,0,2.900000000000000
-1,-1,3.000000000000000,0,0,0.061313240195240,0,0,0,0,3.000000000000000
-1,-1,3.100000000000000,0,0,0.053999678034216,0,0,0,0,3.100000000000000
-1,-1,3.200000000000000,0,0,0.047427377294639,0,0,0,0,3.200000000000000
-1,-1,3.300000000000000,0,0,0.041543215908974,0,0,0,0,3.300000000000000
-1,-1,3.400000000000000,0,0,0.036293976380034,0,0,0,0,3.400000000000000
-1,-1,3.500000000000000,0,0,0.031627237898712,0,0,0,0,3.500000000000000
-1,-1,3.600000000000000,0,0,0.027492084446874,0,0,0,0,3.600000000000000
-1,-1,3.700000000000000,0,0,0.023839649327370,0,0,0,0,3.700000000000000
-1,-1,3.800000000000000,0,0,0.020623516514844,0,0,0,0,3.800000000000000
-1,-1,3.900000000000000,0,0,0.017799998599260,0,0,0,0,3.900000000000000
-1,-1,4.000000000000000,0,0,0.015328310048810,0,0,0,0,4.000000000000000
-1,-1,4.100000000000000,0,0,0.013170653179077,0,0,0,0,4.100000000000000
-1,-1,4.200000000000000,0,0,0.011292232689200,0,0,0,0,4.200000000000000
-1,-1,4.300000000000000,0,0,0.009661213002087,0,0,0,0,4.300000000000000
-1,-1,4.400000000000000,0,0,0.008248630995462,0,0,0,0,4.400000000000000
-1,-1,4.500000000000000,0,0,0.007028275088603,0,0,0,0,4.500000000000000
-1,-1,4.600000000000000,0,0,0.005976540097147,0,0,0,0,4.600000000000000
-1,-1,4.700000000000000,0,0,0.005072265814334,0,0,0,0,4.700000000000000
-1,-1,4.800000000000000,0,0,0.004296565940593,0,0,0,0,4.800000000000000
-1,-1,4.900000000000000,0,0,0.003632652775359,0,0,0,0,4.900000000000000
-1,-1,5.000000000000000,0,0,0.003065662009762,0,0,0,0,5.000000000000000
-1,-1,5.100000000000000,0,0,0.002582481015505,0,0,0,0,5.100000000000000
-1,-1,5.200000000000000,0,0,0.002171583209461,0,0,0,0,5.200000000000000
-1,-1,5.300000000000000,0,0,0.001822870377752,0,0,0,0,5.300000000000000
-1,-1,5.400000000000000,0,0,0.001527524258419,0,0,0,0,5.400000000000000
-1,-1,5.500000000000000,0,0,0.001277868197928,0,0,0,0,5.500000000000000
-1,-1,5.600000000000000,0,0,0.001067239303062,0,0,0,0,5.600000000000000
-1,-1,5.700000000000000,0,0,0.000889871195497,0,0,0,0,5.700000000000000
-1,-1,5.800000000000000,0,0,0.000740787231137,0,0,0,0,5.800000000000000
-1,-1,5.900000000000000,0,0,0.000615703860230,0,0,0,0,5.900000000000000
-1,-1,6.000000000000000,0,0,0.000510943668294,0,0,0,0,6.000000000000000
-1,-1,6.100000000000000,0,0,0.000423357543525,0,0,0,0,6.100000000000000
-1,-1,6.200000000000000,0,0,0.000350255356365,0,0,0,0,6.200000000000000
-1,-1,6.300000000000000,0,0,0.000289344504405,0,0,0,0,6.300000000000000
-1,-1,6.400000000000000,0,0,0.000238675665378,0,0,0,0,6.400000000000000
-1,-1,6.500000000000000,0,0,0.000196595107374,0,0,0,0,6.500000000000000
-1,-1,6.600000000000000,0,0,0.000161702924706,0,0,0,0,6.600000000000000
-1,-1,6.700000000000000,0,0,0.000132816596343,0,0,0,0,6.700000000000000
-1,-1,6.800000000000000,0,0,0.000108939298697,0,0,0,0,6.800000000000000
-1,-1,6.900000000000000,0,0,0.000089232443512,0,0,0,0,6.900000000000000
-1,-1,7.000000000000000,0,0,0.000072991952613,0,0,0,0,7.000000000000000
-1,-1,7.100000000000000,0,0,0.000059627823032,0,0,0,0,7.100000000000000
-1,-1,7.200000000000000,0,0,0.000048646577273,0,0,0,0,7.200000000000000
-1,-1,7.300000000000000,0,0,0.000039636233480,0,0,0,0,7.300000000000000
-1,-1,7.400000000000000,0,0,0.000032253468294,0,0,0,0,7.400000000000000
-1,-1,7.500000000000000,0,0,0.000026212680983,0,0,0,0,7.500000000000000
-1,-1,7.600000000000000,0,0,0.000021276700619,0,0,0,0,7.600000000000000
-1,-1,7.700000000000000,0,0,0.000017248908616,0,0,0,0,7.700000000000000
-1,-1,7.800000000000000,0,0,0.000013966576756,0,0,0,0,7.800000000000000
-1,-1,7.900000000000000,0,0,0.000011295246014,0,0,0,0,7.900000000000000
-1,-1,8.000000000000000,0,0,0.000009123994077,0,0,0,0,8.000000000000000
-1,-1,8.100000000000000,0,0,0.000007361459634,0,0,0,0,8.100000000000000
-1,-1,8.199999999999999,0,0,0.000005932509424,0,0,0,0,8.199999999999999
-1,-1,8.300000000000001,0,0,0.000004775449817,0,0,0,0,8.300000000000001
-1,-1,8.400000000000000,0,0,0.000003839698606,0,0,0,0,8.400000000000000
-1,-1,8.500000000000000,0,0,0.000003083844822,0,0,0,0,8.500000000000000
-1,-1,8.600000000000000,0,0,0.000002474034956,0,0,0,0,8.600000000000000
-1,-1,8.699999999999999,0,0,0.000001982633174,0,0,0,0,8.699999999999999
-1,-1,8.800000000000001,0,0,0.000001587110995,0,0,0,0,8.800000000000001
-1,-1,8.900000000000000,0,0,0.000001269128766,0,0,0,0,8.900000000000000
-1,-1,9.000000000000000,0,0,0.000001013777120,0,0,0,0,9.000000000000000
-1,-1,9.100000000000000,0,0,0.000000808951608,0,0,0,0,9.100000000000000
-1,-1,9.199999999999999,0,0,0.000000644837981,0,0,0,0,9.199999999999999
-1,-1,9.300000000000001,0,0,0.000000513489228,0,0,0,0,9.300000000000001
-1,-1,9.400000000000000,0,0,0.000000408478575,0,0,0,0,9.400000000000000
-1,-1,9.500000000000000,0,0,0.000000324615244,0,0,0,0,9.500000000000000
-1,-1,9.600000000000000,0,0,0.000000257711975,0,0,0,0,9.600000000000000
-1,-1,9.699999999999999,0,0,0.000000204395173,0,0,0,0,9.699999999999999
-1,-1,9.800000000000001,0,0,0.000000161950102,0,0,0,0,9.800000000000001
-1,-1,9.900000000000000,0,0,0.000000128194825,0,0,0,0,9.900000000000000
-1,-1,10.000000000000000,0,0,0.000000101377712,0,0,0,0,10.000000000000000
-1,-1,10.100000000000000,0,0,0.000000080094219,0,0,0,0,10.100000000000000
-1,-1,10.199999999999999,0,0,0.000000063219410,0,0,0,0,10.199999999999999
-1,-1,10.300000000000001,0,0,0.000000049853323,0,0,0,0,10.300000000000001
-1,-1,10.400000000000000,0,0,0.000000039276786,0,0,0,0,10.400000000000000
-1,-1,10.500000000000000,0,0,0.000000030915738,0,0,0,0,10.500000000000000
-1,-1,10.600000000000000,0,0,0.000000024312450,0,0,0,0,10.600000000000000
-1,-1,10.699999999999999,0,0,0.000000019102353,0,0,0,0,10.699999999999999
-1,-1,10.800000000000001,0,0,0.000000014995380,0,0,0,0,10.800000000000001
-1,-1,10.900000000000000,0,0,0.000000011760993,0,0,0,0,10.900000000000000
-1,-1,11.000000000000000,0,0,0.000000009216156,0,0,0,0,11.000000000000000


==> plots/csv/percentile_results.csv <==
case_id,entry_id,object_id,operation_type,percentile,latency_ns
24,0,6,1,50.0,200
24,0,6,1,95.0,989
24,0,6,1,99.0,2749
24,0,6,1,99.9,7698
24,0,6,1,99.99,125639
24,0,6,1,100.0,808327145
24,0,6,0,50.0,167
24,0,6,0,95.0,384
24,0,6,0,99.0,565
24,0,6,0,99.9,712
24,0,6,0,99.99,125220
24,0,6,0,100.0,241320115
24,0,7,1,50.0,215
24,0,7,1,95.0,684
24,0,7,1,99.0,1427
24,0,7,1,99.9,13182
24,0,7,1,99.99,15407
24,0,7,1,100.0,232715317
24,0,7,0,50.0,231
24,0,7,0,95.0,496
24,0,7,0,99.0,650
24,0,7,0,99.9,953
24,0,7,0,99.99,3505
24,0,7,0,100.0,74004
24,0,15,1,50.0,423
24,0,15,1,95.0,36986
24,0,15,1,99.0,66390
24,0,15,1,99.9,113061
24,0,15,1,99.99,292937
24,0,15,1,100.0,41741344
24,0,15,0,50.0,142
24,0,15,0,95.0,717
24,0,15,0,99.0,1362
24,0,15,0,99.9,2335
24,0,15,0,99.99,3313
24,0,15,0,100.0,93023
24,0,18,1,50.0,346
24,0,18,1,95.0,606
24,0,18,1,99.0,788
24,0,18,1,99.9,1046
24,0,18,1,99.99,3630
24,0,18,1,100.0,121883575
24,0,18,0,50.0,277
24,0,18,0,95.0,545
24,0,18,0,99.0,710
24,0,18,0,99.9,966
24,0,18,0,99.99,3455
24,0,18,0,100.0,77122
24,0,21,1,50.0,165
24,0,21,1,95.0,390
24,0,21,1,99.0,541
24,0,21,1,99.9,754
24,0,21,1,99.99,1084
24,0,21,1,100.0,94682591
24,0,21,0,50.0,150
24,0,21,0,95.0,237
24,0,21,0,99.0,497
24,0,21,0,99.9,578
24,0,21,0,99.99,704
24,0,21,0,100.0,84079
24,0,24,1,50.0,1420
24,0,24,1,95.0,2810
24,0,24,1,99.0,3669
24,0,24,1,99.9,5208
24,0,24,1,99.99,7590
24,0,24,1,100.0,282473472
24,0,24,0,50.0,878
24,0,24,0,95.0,1793
24,0,24,0,99.0,2400
24,0,24,0,99.9,3347
24,0,24,0,99.99,4756
24,0,24,0,100.0,284395873


==> plots/csv/progressive_resizing_results.csv <==
case_id,object_id,window,throughput (ops/s)
29,6,1,115784679
29,6,2,100102625
29,6,3,97883313
29,6,4,40156055
29,6,5,42111445
29,6,6,9594098
29,6,7,63525937
29,6,8,42592536
29,6,9,35312986
29,6,10,21979824
29,6,11,6449792
29,6,12,51369259
29,6,13,83427150
29,6,14,80776119
29,6,15,73875825
29,6,16,21183333
29,6,17,58294649
29,6,18,49185576
29,6,19,40127242
29,6,20,28344652
29,6,21,3964273
29,6,22,21396760
29,6,23,74169761
29,6,24,83593423
29,6,25,84054108
29,6,26,12951366
29,6,27,70849662
29,6,28,77997210
29,6,29,75234080
29,6,30,69528387
29,6,31,66761639
29,6,32,62322436
29,6,33,59854441
29,6,34,52576621
29,6,35,49446507
29,6,36,47060869
29,6,37,40751032
29,6,38,34988946
29,6,39,30637691
29,6,40,25350861
29,6,41,17389303
29,6,42,2237855
29,6,43,24276081
29,6,44,73423194
29,6,45,85163451
29,6,46,6968722
29,6,47,77207547
29,6,48,74301151
29,6,49,84054108
29,6,50,75983695
29,6,51,47839178
29,6,52,72754553
29,6,53,73326923
29,6,54,77314285
29,6,55,75641118
29,6,56,69759667
29,6,57,72471706
29,6,58,71820205
29,6,59,67378313
29,6,60,67378313
29,6,61,67432475
29,6,62,65204819
29,6,63,63937500
29,6,64,56526954
29,6,65,57554716
29,6,66,54137463
29,6,67,56698884
29,6,68,53159695
29,6,69,49461084
29,6,70,49315696
29,6,71,44870821
29,6,72,42820826
29,6,73,40098470
29,6,74,39568867
29,6,75,37914576
29,6,76,34225214
29,6,77,30965669
29,6,78,27864474
29,6,79,25910733
29,6,80,22360655
29,6,81,19173942
29,6,82,14938295
29,6,83,11726567
29,6,84,1179259
29,6,85,21774432
29,6,86,47021300
29,6,87,56017362
29,6,88,3617803
29,6,89,54330310
29,6,90,55608882
29,6,91,55608882
29,6,92,54067676
29,6,93,53945980
29,6,94,53928640
29,6,95,43702005
29,6,96,49578014
29,6,97,53567049
29,6,98,51765504
29,6,99,77924756
29,6,100,73333479
29,7,1,108872160
29,7,2,106454314
29,7,3,102927607
29,7,4,113898167
29,7,5,30454165
29,7,6,45172859
29,7,7,63072180
29,7,8,66761639
29,7,9,79967588
29,7,10,11022403
29,7,11,33662118
29,7,12,100222222
29,7,13,102237659
29,7,14,103054054
29,7,15,103307881
29,7,16,91829228
29,7,17,95760273
29,7,18,81206195
29,7,19,70492436
29,7,20,6041483
29,7,21,19512909
29,7,22,94840022
29,7,23,86838509
29,7,24,101006622
29,7,25,89145589
29,7,26,101250452
29,7,27,89909967
29,7,28,91879518
29,7,29,88254602
29,7,30,91628618
29,7,31,86302469
29,7,32,93727374
29,7,33,86793585
29,7,34,95487763
29,7,35,81919921
29,7,36,78178937
29,7,37,70050939
29,7,38,60764940
29,7,39,41901098
29,7,40,3090748
29,7,41,10044423
29,7,42,52265420
29,7,43,62229970
29,7,44,61208318
29,7,45,45516006
29,7,46,56622342
29,7,47,62299294
29,7,48,59811764
29,7,49,62554809
29,7,50,60875181
29,7,51,63143394
29,7,52,60480173
29,7,53,63262443
29,7,54,59241525
29,7,55,61590308
29,7,56,60963662
29,7,57,62415178
29,7,58,60393088
29,7,59,63024793
29,7,60,61185995
29,7,61,62299294
29,7,62,60306254
29,7,63,61635562
29,7,64,58950105
29,7,65,61119125
29,7,66,58867368
29,7,67,61275383
29,7,68,58805467
29,7,69,57633802
29,7,70,55924000
29,7,71,58032514
29,7,72,54863309
29,7,73,54277580
29,7,74,50533734
29,7,75,50141063
29,7,76,47757472
29,7,77,45466666
29,7,78,43816139
29,7,79,2837341
29,7,80,5317148
29,7,81,24087867
29,7,82,48349279
29,7,83,53928640
29,7,84,52758490
29,7,85,53142857
29,7,86,54471428
29,7,87,54577748
29,7,88,54971166
29,7,89,53876685
29,7,90,53773076
29,7,91,55830948
29,7,92,55480158
29,7,93,53481670
29,7,94,54648859
29,7,95,56261569
29,7,96,54613281
29,7,97,54881256
29,7,98,27240136
29,7,99,40349206
29,7,100,54904123
29,15,1,19145498
29,15,2,18059418
29,15,3,17039609
29,15,4,14785582
29,15,5,2858028
29,15,6,16844578
29,15,7,16352046
29,15,8,15077918
29,15,9,14160364
29,15,10,1526212
29,15,11,16114878
29,15,12,16117974
29,15,13,15731082
29,15,14,15254773
29,15,15,14683353
29,15,16,14237270
29,15,17,13809531
29,15,18,13454049
29,15,19,802180
29,15,20,15944877
29,15,21,15996567
29,15,22,15748803
29,15,23,15756198
29,15,24,15553165
29,15,25,15060323
29,15,26,14982318
29,15,27,14578727
29,15,28,14351753
29,15,29,14154391
29,15,30,14077194
29,15,31,13839148
29,15,32,13510388
29,15,33,13420686
29,15,34,13153430
29,15,35,13077558
29,15,36,12769008
29,15,37,12757356
29,15,38,431159
29,15,39,16553724
29,15,40,17110861
29,15,41,16898871
29,15,42,16881867
29,15,43,16521122
29,15,44,16720350
29,15,45,16480550
29,15,46,16467608
29,15,47,16223962
29,15,48,16070114
29,15,49,15848479
29,15,50,15943362
29,15,51,15640160
29,15,52,15548841
29,15,53,15440088
29,15,54,15242300
29,15,55,15076563
29,15,56,14959607
29,15,57,15034680
29,15,58,14862863
29,15,59,14697503
29,15,60,14634682
29,15,61,14706521
29,15,62,14562277
29,15,63,14344391
29,15,64,14251783
29,15,65,14283330
29,15,66,14169932
29,15,67,14014869
29,15,68,13888410
29,15,69,13856293
29,15,70,13701265
29,15,71,13561716
29,15,72,13545293
29,15,73,13488663
29,15,74,13344893
29,15,75,13378947
29,15,76,215899
29,15,77,15640160
29,15,78,16692070
29,15,79,16617670
29,15,80,16566801
29,15,81,16617670
29,15,82,16449848
29,15,83,16451461
29,15,84,16216122
29,15,85,16324997
29,15,86,16361614
29,15,87,16202028
29,15,88,16219257
29,15,89,16187958
29,15,90,16010306
29,15,91,15984375
29,15,92,15675231
29,15,93,15722237
29,15,94,15634330
29,15,95,15635787
29,15,96,15528693
29,15,97,15380638
29,15,98,15444352
29,15,99,15341258
29,15,100,15309032
29,18,1,25404603
29,18,2,62765432
29,18,3,58702589
29,18,4,61771723
29,18,5,4184466
29,18,6,63048478
29,18,7,73940943
29,18,8,67650000
29,18,9,72628571
29,18,10,2956178
29,18,11,67841488
29,18,12,56603238
29,18,13,69098846
29,18,14,66602620
29,18,15,72440414
29,18,16,66000000
29,18,17,71544562
29,18,18,64902127
29,18,19,1634376
29,18,20,48700145
29,18,21,70640842
29,18,22,70080200
29,18,23,69470807
29,18,24,71210526
29,18,25,67786666
29,18,26,70403692
29,18,27,65128881
29,18,28,71271028
29,18,29,65792941
29,18,30,65664187
29,18,31,64751833
29,18,32,70285714
29,18,33,70730185
29,18,34,70433249
29,18,35,69528387
29,18,36,62183839
29,18,37,69384615
29,18,38,1305232
29,18,39,59451452
29,18,40,70999576
29,18,41,63840182
29,18,42,67081967
29,18,43,62391967
29,18,44,70138795
29,18,45,62695067
29,18,46,71240764
29,18,47,62859497
29,18,48,69442052
29,18,49,62508196
29,18,50,70492436
29,18,51,61817243
29,18,52,70315171
29,18,53,59095456
29,18,54,69875885
29,18,55,53396562
29,18,56,69934139
29,18,57,53328671
29,18,58,67978930
29,18,59,60393088
29,18,60,68478367
29,18,61,61008000
29,18,62,67568264
29,18,63,60458378
29,18,64,67814066
29,18,65,60262931
29,18,66,67270248
29,18,67,50655797
29,18,68,63214770
29,18,69,38666052
29,18,70,45454348
29,18,71,50778450
29,18,72,61230656
29,18,73,58929399
29,18,74,66208366
29,18,75,3644523
29,18,76,883452
29,18,77,58294649
29,18,78,60090257
29,18,79,61748987
29,18,80,60133333
29,18,81,61365032
29,18,82,60720955
29,18,83,60523809
29,18,84,59241525
29,18,85,61320175
29,18,86,60198062
29,18,87,51749537
29,18,88,61230656
29,18,89,51416487
29,18,90,60047244
29,18,91,51479594
29,18,92,60219669
29,18,93,61208318
29,18,94,59262451
29,18,95,60545651
29,18,96,59430393
29,18,97,60436599
29,18,98,60025760
29,18,99,59346303
29,18,100,59393628
29,21,1,88768253
29,21,2,116024896
29,21,3,85163451
29,21,4,63214770
29,21,5,11940217
29,21,6,93466295
29,21,7,89098247
29,21,8,65896307
29,21,9,77065686
29,21,10,8490915
29,21,11,97997663
29,21,12,95760273
29,21,13,98631393
29,21,14,92182417
29,21,15,90491909
29,21,16,88161849
29,21,17,83844077
29,21,18,81363724
29,21,19,4877943
29,21,20,94626057
29,21,21,96309988
29,21,22,88956521
29,21,23,97940455
29,21,24,98227166
29,21,25,96365307
29,21,26,95162790
29,21,27,92794247
29,21,28,92897009
29,21,29,92334617
29,21,30,81206195
29,21,31,88909379
29,21,32,56565070
29,21,33,53244049
29,21,34,53980694
29,21,35,52184136
29,21,36,51212454
29,21,37,56698884
29,21,38,1631594
29,21,39,76889092
29,21,40,94626057
29,21,41,114833675
29,21,42,101927095
29,21,43,114676691
29,21,44,98689411
29,21,45,114676691
29,21,46,99983313
29,21,47,113130141
29,21,48,101128390
29,21,49,101556900
29,21,50,97315545
29,21,51,112372404
29,21,52,95869714
29,21,53,107684210
29,21,54,95270868
29,21,55,101128390
29,21,56,88956521
29,21,57,64602233
29,21,58,84222891
29,21,59,103435265
29,21,60,89765650
29,21,61,91980263
29,21,62,79399905
29,21,63,96309988
29,21,64,87244929
29,21,65,90834867
29,21,66,85773006
29,21,67,96476135
29,21,68,76924346
29,21,69,93622767
29,21,70,84477341
29,21,71,93258476
29,21,72,75369272
29,21,73,93103218
29,21,74,81919921
29,21,75,1656843
29,21,76,2624430
29,21,77,104661260
29,21,78,86480412
29,21,79,114598360
29,21,80,98284710
29,21,81,116185595
29,21,82,86614352
29,21,83,84647830
29,21,84,102113207
29,21,85,113820895
29,21,86,100703481
29,21,87,84054108
29,21,88,89813704
29,21,89,81800097
29,21,90,86838509
29,21,91,82932278
29,21,92,97034123
29,21,93,83096582
29,21,94,87472367
29,21,95,108100515
29,21,96,88023084
29,21,97,101989057
29,21,98,89003713
29,21,99,103054054
29,21,100,84272727
29,24,1,7655229
29,24,2,9457271
29,24,3,9496886
29,24,4,9369596
29,24,5,9244145
29,24,6,9108637
29,24,7,7544383
29,24,8,8519804
29,24,9,8041219
29,24,10,7930232
29,24,11,7703383
29,24,12,7693845
29,24,13,6223227
29,24,14,7159952
29,24,15,6949958
29,24,16,5816933
29,24,17,6436183
29,24,18,6719480
29,24,19,6792113
29,24,20,6930149
29,24,21,6046055
29,24,22,6483691
29,24,23,5997211
29,24,24,5944723
29,24,25,4690692
29,24,26,6451528
29,24,27,5581237
29,24,28,5890457
29,24,29,5536664
29,24,30,5174155
29,24,31,5640153
29,24,32,5429690
29,24,33,5113752
29,24,34,5319003
29,24,35,4953117
29,24,36,4804742
29,24,37,4901744
29,24,38,4738920
29,24,39,4465821
29,24,40,4713093
29,24,41,5200942
29,24,42,4782145
29,24,43,4735041
29,24,44,4322683
29,24,45,4321347
29,24,46,4284160
29,24,47,4078967
29,24,48,4114378
29,24,49,3939142
29,24,50,2646496
29,24,51,3246048
29,24,52,3909857
29,24,53,3816903
29,24,54,3666105
29,24,55,3673812
29,24,56,4197028
29,24,57,4025143
29,24,58,3702595
29,24,59,4080753
29,24,60,3367360
29,24,61,3748759
29,24,62,3430008
29,24,63,3381409
29,24,64,3747671
29,24,65,3097939
29,24,66,3369050
29,24,67,3066961
29,24,68,3574484
29,24,69,3595165
29,24,70,3158120
29,24,71,3090406
29,24,72,3354299
29,24,73,3454017
29,24,74,3137097
29,24,75,3081947
29,24,76,2812701
29,24,77,2907257
29,24,78,2683922
29,24,79,3156753
29,24,80,3149583
29,24,81,2831929
29,24,82,2608801
29,24,83,2459855
29,24,84,2668639
29,24,85,2990694
29,24,86,2767784
29,24,87,2879069
29,24,88,2774650
29,24,89,2682978
29,24,90,2934462
29,24,91,2568148
29,24,92,2740163
29,24,93,2643410
29,24,94,2792476
29,24,95,2530574
29,24,96,2476558
29,24,97,2536887
29,24,98,2560857
29,24,99,2289808
29,24,100,1510206
29,25,1,20911379
29,25,2,72817708
29,25,3,66182248
29,25,4,71514066
29,25,5,18585576
29,25,6,12105635
29,25,7,13352327
29,25,8,12496983
29,25,9,11111464
29,25,10,10203868
29,25,11,13486495
29,25,12,12922437
29,25,13,23259670
29,25,14,14656416
29,25,15,11046352
29,25,16,22286397
29,25,17,21487192
29,25,18,11595272
29,25,19,9507650
29,25,20,18556796
29,25,21,16972382
29,25,22,19897058
29,25,23,18672454
29,25,24,18989473
29,25,25,17874707
29,25,26,4584686
29,25,27,53345627
29,25,28,18935891
29,25,29,15782878
29,25,30,13499517
29,25,31,55961307
29,25,32,16328175
29,25,33,14816921
29,25,34,55333773
29,25,35,15393338
29,25,36,12777760
29,25,37,55170009
29,25,38,8543667
29,25,39,55812375
29,25,40,15147345
29,25,41,46269167
29,25,42,14845765
29,25,43,55025254
29,25,44,14766062
29,25,45,55516876
29,25,46,14558486
29,25,47,55297297
29,25,48,14169932
29,25,49,54845374
29,25,50,12820724
29,25,51,55188157
29,25,52,4915963
29,25,53,61253012
29,25,54,61612926
29,25,55,12416518
29,25,56,61230656
29,25,57,8243919
29,25,58,68618404
29,25,59,63119638
29,25,60,13192734
29,25,61,60897277
29,25,62,54137463
29,25,63,12483964
29,25,64,62345596
29,25,65,62415178
29,25,66,11922399
29,25,67,61297771
29,25,68,69992490
29,25,69,11787536
29,25,70,66549781
29,25,71,63214770
29,25,72,11678407
29,25,73,61840029
29,25,74,69241436
29,25,75,63001126
29,25,76,6166047
29,25,77,60633176
29,25,78,68562321
29,25,79,10222520
29,25,80,61703567
29,25,81,62045857
29,25,82,70819755
29,25,83,10398661
29,25,84,68172287
29,25,85,61185995
29,25,86,64652023
29,25,87,9846930
29,25,88,66523394
29,25,89,61119125
29,25,90,50655797
29,25,91,9377452
29,25,92,61119125
29,25,93,62022920
29,25,94,70197489
29,25,95,9197017
29,25,96,39107692
29,25,97,36921654
29,25,98,67622732
29,25,99,3507379
29,25,100,62583737


==> plots/csv/progressive_resizing_sliding_window_results.csv <==
case_id,object_id,window,throughput (ops/s)
30,6,1,87333001
30,6,2,131611611
30,6,3,107179278
30,6,4,79802472
30,6,5,45447333
30,6,6,9555351
30,6,7,75863055
30,6,8,96707430
30,6,9,75567388
30,6,10,27462159
30,6,11,6755734
30,6,12,62407206
30,6,13,103096411
30,6,14,104931794
30,6,15,27711642
30,6,16,84964533
30,6,17,74100401
30,6,18,63333888
30,6,19,48405404
30,6,20,33932440
30,6,21,16240731
30,6,22,4404113
30,6,23,83531282
30,6,24,104017245
30,6,25,105834054
30,6,26,12106922
30,6,27,96353454
30,6,28,95276781
30,6,29,92293952
30,6,30,86235119
30,6,31,81989346
30,6,32,77673840
30,6,33,72019264
30,6,34,67535898
30,6,35,60780450
30,6,36,55700253
30,6,37,48331758
30,6,38,42987569
30,6,39,35568065
30,6,40,28897308
30,6,41,20782499
30,6,42,11964659
30,6,43,2334963
30,6,44,67203111
30,6,45,106791013
30,6,46,106969614
30,6,47,7153351
30,6,48,107219809
30,6,49,102876855
30,6,50,104355302
30,6,51,100508924
30,6,52,102553143
30,6,53,97764300
30,6,54,94899897
30,6,55,96072089
30,6,56,92722093
30,6,57,90856318
30,6,58,85298170
30,6,59,87549744
30,6,60,80931634
30,6,61,77593180
30,6,62,76318958
30,6,63,73823542
30,6,64,72626536
30,6,65,68862855
30,6,66,68454097
30,6,67,64535426
30,6,68,61456888
30,6,69,58727443
30,6,70,56620821
30,6,71,53190066
30,6,72,50623824
30,6,73,47689214
30,6,74,46604928
30,6,75,42600149
30,6,76,39888531
30,6,77,36279858
30,6,78,33199791
30,6,79,29934736
30,6,80,25944738
30,6,81,22134382
30,6,82,18254761
30,6,83,13909616
30,6,84,1249019
30,6,85,10187749
30,6,86,69813397
30,6,87,104306483
30,6,88,109379308
30,6,89,3606480
30,6,90,108204211
30,6,91,109723470
30,6,92,105762069
30,6,93,107751528
30,6,94,105344498
30,6,95,102306114
30,6,96,106068179
30,6,97,101638386
30,6,98,86856346
30,6,99,62155030
30,6,100,29847022
30,7,1,57520078
30,7,2,94613972
30,7,3,91408929
30,7,4,90224523
30,7,5,64754232
30,7,6,22883125
30,7,7,97006337
30,7,8,95773959
30,7,9,94702447
30,7,10,40806761
30,7,11,9841341
30,7,12,41598591
30,7,13,114164927
30,7,14,115632071
30,7,15,115674601
30,7,16,114040892
30,7,17,111300091
30,7,18,105822318
30,7,19,82018741
30,7,20,31524083
30,7,21,10992328
30,7,22,15874413
30,7,23,15218468
30,7,24,126585540
30,7,25,134207584
30,7,26,132242451
30,7,27,131490679
30,7,28,134825618
30,7,29,132754724
30,7,30,130861846
30,7,31,136267129
30,7,32,133872671
30,7,33,131443899
30,7,34,128923879
30,7,35,123602624
30,7,36,117064006
30,7,37,102200430
30,7,38,88812591
30,7,39,76277302
30,7,40,22429483
30,7,41,12235575
30,7,42,14499389
30,7,43,16070570
30,7,44,16690102
30,7,45,9514670
30,7,46,62356803
30,7,47,67712466
30,7,48,69721439
30,7,49,70046045
30,7,50,67714717
30,7,51,70437921
30,7,52,68808775
30,7,53,70304984
30,7,54,68048138
30,7,55,68569532
30,7,56,68614158
30,7,57,68802992
30,7,58,67638144
30,7,59,69331659
30,7,60,68876744
30,7,61,67874783
30,7,62,68654890
30,7,63,67890456
30,7,64,68357316
30,7,65,68490397
30,7,66,68301708
30,7,67,68309112
30,7,68,65838909
30,7,69,65202003
30,7,70,65616127
30,7,71,65576062
30,7,72,62881383
30,7,73,62900993
30,7,74,59766402
30,7,75,60651072
30,7,76,56035191
30,7,77,53638557
30,7,78,51954936
30,7,79,48433958
30,7,80,13277304
30,7,81,11217028
30,7,82,11648884
30,7,83,12162934
30,7,84,12064217
30,7,85,14051478
30,7,86,14989619
30,7,87,15327058
30,7,88,14929504
30,7,89,14889356
30,7,90,15349326
30,7,91,14994738
30,7,92,15233131
30,7,93,14844542
30,7,94,15107492
30,7,95,15239765
30,7,96,15577322
30,7,97,15396079
30,7,98,15079447
30,7,99,12657681
30,7,100,10989695
30,15,1,16174967
30,15,2,17611296
30,15,3,17428509
30,15,4,15676685
30,15,5,2911061
30,15,6,17803684
30,15,7,16659642
30,15,8,15494903
30,15,9,14846706
30,15,10,1539188
30,15,11,16673680
30,15,12,16778941
30,15,13,15755191
30,15,14,15498934
30,15,15,14793498
30,15,16,14446667
30,15,17,14076503
30,15,18,13439886
30,15,19,807413
30,15,20,17057696
30,15,21,16763505
30,15,22,16659833
30,15,23,15962364
30,15,24,16151167
30,15,25,15795679
30,15,26,15774151
30,15,27,15191159
30,15,28,15222322
30,15,29,14715078
30,15,30,14766131
30,15,31,14212965
30,15,32,14318027
30,15,33,13860704
30,15,34,13952298
30,15,35,13758044
30,15,36,13596276
30,15,37,13274283
30,15,38,436607
30,15,39,17201846
30,15,40,16831592
30,15,41,17115548
30,15,42,16791422
30,15,43,16625123
30,15,44,16935731
30,15,45,16331189
30,15,46,16611360
30,15,47,16520795
30,15,48,15595552
30,15,49,16558584
30,15,50,15706771
30,15,51,16405540
30,15,52,15312292
30,15,53,15890693
30,15,54,15350596
30,15,55,15345573
30,15,56,15185736
30,15,57,15341732
30,15,58,14771979
30,15,59,15000329
30,15,60,14694387
30,15,61,14894841
30,15,62,14578730
30,15,63,14447361
30,15,64,14336074
30,15,65,14515168
30,15,66,14036513
30,15,67,14651546
30,15,68,13808365
30,15,69,14071580
30,15,70,14008685
30,15,71,13819963
30,15,72,13731580
30,15,73,14044483
30,15,74,13405521
30,15,75,13576450
30,15,76,211683
30,15,77,16674363
30,15,78,16218588
30,15,79,16445436
30,15,80,16417082
30,15,81,16260597
30,15,82,16361872
30,15,83,16042881
30,15,84,16652576
30,15,85,15991950
30,15,86,16279830
30,15,87,16105381
30,15,88,15807936
30,15,89,16157789
30,15,90,16203766
30,15,91,15755611
30,15,92,15845361
30,15,93,15636601
30,15,94,15613527
30,15,95,15763909
30,15,96,15659242
30,15,97,15415197
30,15,98,15401640
30,15,99,15397179
30,15,100,16009907
30,18,1,80142355
30,18,2,76165491
30,18,3,77485066
30,18,4,74052132
30,18,5,3587430
30,18,6,94633595
30,18,7,97737522
30,18,8,93081118
30,18,9,94137330
30,18,10,2719865
30,18,11,99283317
30,18,12,99153513
30,18,13,100616289
30,18,14,100114802
30,18,15,97876891
30,18,16,99303566
30,18,17,94933506
30,18,18,95668453
30,18,19,7213353
30,18,20,2586474
30,18,21,100570178
30,18,22,98791431
30,18,23,99755449
30,18,24,102469766
30,18,25,100958745
30,18,26,101611732
30,18,27,98014645
30,18,28,100645456
30,18,29,100245270
30,18,30,95917807
30,18,31,96488623
30,18,32,97529182
30,18,33,96747544
30,18,34,94667284
30,18,35,97182012
30,18,36,91195734
30,18,37,95433915
30,18,38,1371289
30,18,39,16041447
30,18,40,94245387
30,18,41,97344250
30,18,42,99265966
30,18,43,97737637
30,18,44,97392902
30,18,45,95128725
30,18,46,99239245
30,18,47,96962912
30,18,48,96749842
30,18,49,95728392
30,18,50,97363433
30,18,51,95983851
30,18,52,94482237
30,18,53,94469410
30,18,54,93846744
30,18,55,94215984
30,18,56,95335142
30,18,57,93513940
30,18,58,93632643
30,18,59,92458385
30,18,60,92217759
30,18,61,91781792
30,18,62,93290617
30,18,63,91602919
30,18,64,91039331
30,18,65,93282539
30,18,66,90960736
30,18,67,90236321
30,18,68,90239783
30,18,69,90642148
30,18,70,88296252
30,18,71,90819655
30,18,72,86751804
30,18,73,88467868
30,18,74,87833299
30,18,75,90174052
30,18,76,822131
30,18,77,87409064
30,18,78,92226570
30,18,79,92093776
30,18,80,91416284
30,18,81,92625922
30,18,82,92133508
30,18,83,91890422
30,18,84,90457737
30,18,85,93086670
30,18,86,91921832
30,18,87,90999793
30,18,88,92225551
30,18,89,88337680
30,18,90,92835129
30,18,91,89843199
30,18,92,90623456
30,18,93,91485444
30,18,94,90810371
30,18,95,89767523
30,18,96,92614005
30,18,97,88073433
30,18,98,74906232
30,18,99,7948368
30,18,100,4608360
30,21,1,89767620
30,21,2,154057903
30,21,3,106504898
30,21,4,72960778
30,21,5,11894609
30,21,6,166018168
30,21,7,145996377
30,21,8,127026916
30,21,9,109020357
30,21,10,8398657
30,21,11,172542228
30,21,12,166462990
30,21,13,158800948
30,21,14,154938789
30,21,15,141908335
30,21,16,139199494
30,21,17,126371834
30,21,18,120647043
30,21,19,9531357
30,21,20,9274724
30,21,21,163146480
30,21,22,161103763
30,21,23,157352557
30,21,24,159166615
30,21,25,151171853
30,21,26,152554186
30,21,27,146653189
30,21,28,143647017
30,21,29,140485237
30,21,30,137456139
30,21,31,133234085
30,21,32,131042161
30,21,33,126157990
30,21,34,122486640
30,21,35,120182101
30,21,36,120719080
30,21,37,115351805
30,21,38,2708271
30,21,39,156105403
30,21,40,159917264
30,21,41,160115206
30,21,42,156542638
30,21,43,158918970
30,21,44,157009338
30,21,45,158241491
30,21,46,154678467
30,21,47,154906022
30,21,48,151142027
30,21,49,151561491
30,21,50,150557061
30,21,51,147074753
30,21,52,143847339
30,21,53,148435472
30,21,54,138740386
30,21,55,142300115
30,21,56,138379288
30,21,57,140407045
30,21,58,140251865
30,21,59,133019185
30,21,60,136515534
30,21,61,131229058
30,21,62,129525340
30,21,63,131827500
30,21,64,128629152
30,21,65,127733653
30,21,66,124955012
30,21,67,124618960
30,21,68,121440590
30,21,69,123012192
30,21,70,118746773
30,21,71,118761467
30,21,72,115531917
30,21,73,115790736
30,21,74,116164539
30,21,75,113092908
30,21,76,1379690
30,21,77,156225005
30,21,78,154648101
30,21,79,158893719
30,21,80,155607507
30,21,81,157065009
30,21,82,155392491
30,21,83,157547764
30,21,84,154567516
30,21,85,154899556
30,21,86,152898899
30,21,87,150730319
30,21,88,152544431
30,21,89,154579963
30,21,90,151027211
30,21,91,151671887
30,21,92,150785166
30,21,93,149238392
30,21,94,150939849
30,21,95,148051351
30,21,96,146400305
30,21,97,146766737
30,21,98,146474010
30,21,99,130231586
30,21,100,93342969
30,24,1,9343780
30,24,2,10142691
30,24,3,10176966
30,24,4,10505432
30,24,5,10178867
30,24,6,10340606
30,24,7,7756162
30,24,8,9844898
30,24,9,9894953
30,24,10,9978238
30,24,11,9762340
30,24,12,9946383
30,24,13,7015883
30,24,14,9436416
30,24,15,9856139
30,24,16,9272524
30,24,17,9842018
30,24,18,9292475
30,24,19,9654193
30,24,20,9516233
30,24,21,9560220
30,24,22,9536808
30,24,23,9521901
30,24,24,9519071
30,24,25,6124410
30,24,26,9416040
30,24,27,9396130
30,24,28,9537698
30,24,29,9379229
30,24,30,8473815
30,24,31,9278064
30,24,32,9428638
30,24,33,9223555
30,24,34,9484103
30,24,35,9353079
30,24,36,9278497
30,24,37,9345734
30,24,38,9308140
30,24,39,9547920
30,24,40,9155841
30,24,41,9376491
30,24,42,9375447
30,24,43,9411867
30,24,44,9266429
30,24,45,9314921
30,24,46,9413620
30,24,47,9264321
30,24,48,9469320
30,24,49,9380924
30,24,50,4556563
30,24,51,9258005
30,24,52,9334232
30,24,53,9127033
30,24,54,9484098
30,24,55,9157912
30,24,56,9214595
30,24,57,9261765
30,24,58,9276629
30,24,59,9229942
30,24,60,9326111
30,24,61,9045857
30,24,62,9181042
30,24,63,9392285
30,24,64,9169805
30,24,65,9107643
30,24,66,9366477
30,24,67,9098155
30,24,68,9309212
30,24,69,9118332
30,24,70,9267772
30,24,71,9115133
30,24,72,9312142
30,24,73,9090526
30,24,74,9288649
30,24,75,9193050
30,24,76,9252079
30,24,77,9237023
30,24,78,9086105
30,24,79,9332669
30,24,80,9218010
30,24,81,9254784
30,24,82,9266969
30,24,83,9124494
30,24,84,9322598
30,24,85,9171702
30,24,86,9246127
30,24,87,9186810
30,24,88,9344253
30,24,89,9172048
30,24,90,9393251
30,24,91,9226467
30,24,92,9298104
30,24,93,9326174
30,24,94,9247718
30,24,95,9354346
30,24,96,9156421
30,24,97,9220106
30,24,98,9115689
30,24,99,8917138
30,24,100,2395202
30,25,1,79923005
30,25,2,87057699
30,25,3,83518206
30,25,4,83178556
30,25,5,34732491
30,25,6,12950447
30,25,7,12746561
30,25,8,11096924
30,25,9,18874885
30,25,10,11234322
30,25,11,15919520
30,25,12,14898534
30,25,13,15806915
30,25,14,14286467
30,25,15,22961755
30,25,16,13911015
30,25,17,26322405
30,25,18,25177805
30,25,19,13849566
30,25,20,12623231
30,25,21,20763889
30,25,22,20818693
30,25,23,21796003
30,25,24,20546709
30,25,25,21525561
30,25,26,85273083
30,25,27,19846339
30,25,28,19396089
30,25,29,18409622
30,25,30,90119600
30,25,31,18383352
30,25,32,18669831
30,25,33,18408124
30,25,34,86324271
30,25,35,19092910
30,25,36,90036370
30,25,37,19066682
30,25,38,9173424
30,25,39,85581864
30,25,40,16719573
30,25,41,85807095
30,25,42,16318292
30,25,43,87820828
30,25,44,15448337
30,25,45,85674768
30,25,46,14488835
30,25,47,84674262
30,25,48,15341044
30,25,49,84801964
30,25,50,15124767
30,25,51,84143232
30,25,52,87644902
30,25,53,14678913
30,25,54,86582734
30,25,55,13655284
30,25,56,85038949
30,25,57,86760638
30,25,58,13047740
30,25,59,84629293
30,25,60,89451906
30,25,61,12708495
30,25,62,85772191
30,25,63,13175429
30,25,64,83458604
30,25,65,86579233
30,25,66,12068954
30,25,67,84617200
30,25,68,86182027
30,25,69,11866962
30,25,70,82002430
30,25,71,87078399
30,25,72,86238058
30,25,73,12493146
30,25,74,83152878
30,25,75,87895662
30,25,76,5948507
30,25,77,83647470
30,25,78,85798719
30,25,79,85330466
30,25,80,10973179
30,25,81,84903972
30,25,82,87186689
30,25,83,10539980
30,25,84,81165635
30,25,85,87029435
30,25,86,83030792
30,25,87,10617287
30,25,88,81723014
30,25,89,85093633
30,25,90,85721559
30,25,91,9647805
30,25,92,80529508
30,25,93,82909024
30,25,94,87285027
30,25,95,83032692
30,25,96,9608397
30,25,97,83890973
30,25,98,83598479
30,25,99,86604152
30,25,100,7893079


==> plots/csv/query_percentile_results.csv <==
case_id,entry_id,object_id,load_factor,operation_type,percentile,latency_ns,insert_cpu_time_ms,insert_throughput_ops_per_sec,insert_latency_ns_per_op,query_cpu_time_ms,query_throughput_ops_per_sec,query_latency_ns_per_op
26,0,6,0.7,1,50.0,138,1797,6535364,153,2819,4166034,240
26,0,6,0.7,1,95.0,308,1797,6535364,153,2819,4166034,240
26,0,6,0.7,1,99.0,505,1797,6535364,153,2819,4166034,240
26,0,6,0.7,1,99.9,593,1797,6535364,153,2819,4166034,240
26,0,6,0.7,1,99.99,758,1797,6535364,153,2819,4166034,240
26,0,6,0.7,1,100.0,195167,1797,6535364,153,2819,4166034,240
26,1,6,0.8,1,50.0,137,2523,5319766,187,3177,4224668,236
26,1,6,0.8,1,95.0,311,2523,5319766,187,3177,4224668,236
26,1,6,0.8,1,99.0,504,2523,5319766,187,3177,4224668,236
26,1,6,0.8,1,99.9,568,2523,5319766,187,3177,4224668,236
26,1,6,0.8,1,99.99,700,2523,5319766,187,3177,4224668,236
26,1,6,0.8,1,100.0,191445,2523,5319766,187,3177,4224668,236
26,2,6,0.9,1,50.0,145,3642,4145934,241,3752,4024385,248
26,2,6,0.9,1,95.0,323,3642,4145934,241,3752,4024385,248
26,2,6,0.9,1,99.0,512,3642,4145934,241,3752,4024385,248
26,2,6,0.9,1,99.9,594,3642,4145934,241,3752,4024385,248
26,2,6,0.9,1,99.99,759,3642,4145934,241,3752,4024385,248
26,2,6,0.9,1,100.0,193777,3642,4145934,241,3752,4024385,248
26,3,6,0.95,1,50.0,144,3794,4200936,238,3959,4025853,248
26,3,6,0.95,1,95.0,323,3794,4200936,238,3959,4025853,248
26,3,6,0.95,1,99.0,512,3794,4200936,238,3959,4025853,248
26,3,6,0.95,1,99.9,598,3794,4200936,238,3959,4025853,248
26,3,6,0.95,1,99.99,768,3794,4200936,238,3959,4025853,248
26,3,6,0.95,1,100.0,192077,3794,4200936,238,3959,4025853,248
26,0,7,0.7,1,50.0,200,779,15075802,66,3348,3507780,285
26,0,7,0.7,1,95.0,343,779,15075802,66,3348,3507780,285
26,0,7,0.7,1,99.0,566,779,15075802,66,3348,3507780,285
26,0,7,0.7,1,99.9,716,779,15075802,66,3348,3507780,285
26,0,7,0.7,1,99.99,988,779,15075802,66,3348,3507780,285
26,0,7,0.7,1,100.0,197058,779,15075802,66,3348,3507780,285
26,1,7,0.8,1,50.0,202,907,14797984,67,3848,3487986,286
26,1,7,0.8,1,95.0,352,907,14797984,67,3848,3487986,286
26,1,7,0.8,1,99.0,570,907,14797984,67,3848,3487986,286
26,1,7,0.8,1,99.9,724,907,14797984,67,3848,3487986,286
26,1,7,0.8,1,99.99,991,907,14797984,67,3848,3487986,286
26,1,7,0.8,1,100.0,196474,907,14797984,67,3848,3487986,286
26,2,7,0.9,1,50.0,203,1037,14560745,68,4375,3451312,289
26,2,7,0.9,1,95.0,365,1037,14560745,68,4375,3451312,289
26,2,7,0.9,1,99.0,574,1037,14560745,68,4375,3451312,289
26,2,7,0.9,1,99.9,736,1037,14560745,68,4375,3451312,289
26,2,7,0.9,1,99.99,1003,1037,14560745,68,4375,3451312,289
26,2,7,0.9,1,100.0,201357,1037,14560745,68,4375,3451312,289
26,3,7,0.95,1,50.0,204,1112,14333052,69,4662,3418780,292
26,3,7,0.95,1,95.0,373,1112,14333052,69,4662,3418780,292
26,3,7,0.95,1,99.0,577,1112,14333052,69,4662,3418780,292
26,3,7,0.95,1,99.9,746,1112,14333052,69,4662,3418780,292
26,3,7,0.95,1,99.99,1006,1112,14333052,69,4662,3418780,292
26,3,7,0.95,1,100.0,200632,1112,14333052,69,4662,3418780,292
26,0,15,0.7,1,50.0,114,783,14998787,66,2507,4684503,213
26,0,15,0.7,1,95.0,225,783,14998787,66,2507,4684503,213
26,0,15,0.7,1,99.0,466,783,14998787,66,2507,4684503,213
26,0,15,0.7,1,99.9,589,783,14998787,66,2507,4684503,213
26,0,15,0.7,1,99.99,730,783,14998787,66,2507,4684503,213
26,0,15,0.7,1,100.0,190890,783,14998787,66,2507,4684503,213
26,1,15,0.8,1,50.0,115,976,13751815,72,2900,4628197,216
26,1,15,0.8,1,95.0,233,976,13751815,72,2900,4628197,216
26,1,15,0.8,1,99.0,475,976,13751815,72,2900,4628197,216
26,1,15,0.8,1,99.9,606,976,13751815,72,2900,4628197,216
26,1,15,0.8,1,99.99,807,976,13751815,72,2900,4628197,216
26,1,15,0.8,1,100.0,190584,976,13751815,72,2900,4628197,216
26,2,15,0.9,1,50.0,117,1229,12285999,81,3362,4491223,222
26,2,15,0.9,1,95.0,275,1229,12285999,81,3362,4491223,222
26,2,15,0.9,1,99.0,502,1229,12285999,81,3362,4491223,222
26,2,15,0.9,1,99.9,735,1229,12285999,81,3362,4491223,222
26,2,15,0.9,1,99.99,1286,1229,12285999,81,3362,4491223,222
26,2,15,0.9,1,100.0,190519,1229,12285999,81,3362,4491223,222
26,3,15,0.95,1,50.0,119,1433,11122368,89,3710,4296052,232
26,3,15,0.95,1,95.0,327,1433,11122368,89,3710,4296052,232
26,3,15,0.95,1,99.0,579,1433,11122368,89,3710,4296052,232
26,3,15,0.95,1,99.9,1410,1433,11122368,89,3710,4296052,232
26,3,15,0.95,1,99.99,2761,1433,11122368,89,3710,4296052,232
26,3,15,0.95,1,100.0,191803,1433,11122368,89,3710,4296052,232
26,0,17,0.7,1,50.0,209,1195,9827657,101,3804,3087289,323
26,0,17,0.7,1,95.0,462,1195,9827657,101,3804,3087289,323
26,0,17,0.7,1,99.0,650,1195,9827657,101,3804,3087289,323
26,0,17,0.7,1,99.9,894,1195,9827657,101,3804,3087289,323
26,0,17,0.7,1,99.99,1198,1195,9827657,101,3804,3087289,323
26,0,17,0.7,1,100.0,195520,1195,9827657,101,3804,3087289,323
26,1,17,0.8,1,50.0,212,1428,9399000,106,4442,3021560,330
26,1,17,0.8,1,95.0,478,1428,9399000,106,4442,3021560,330
26,1,17,0.8,1,99.0,667,1428,9399000,106,4442,3021560,330
26,1,17,0.8,1,99.9,922,1428,9399000,106,4442,3021560,330
26,1,17,0.8,1,99.99,1236,1428,9399000,106,4442,3021560,330
26,1,17,0.8,1,100.0,191323,1428,9399000,106,4442,3021560,330
26,2,17,0.9,1,50.0,215,1686,8955808,111,5090,2966501,337
26,2,17,0.9,1,95.0,496,1686,8955808,111,5090,2966501,337
26,2,17,0.9,1,99.0,684,1686,8955808,111,5090,2966501,337
26,2,17,0.9,1,99.9,948,1686,8955808,111,5090,2966501,337
26,2,17,0.9,1,99.99,1273,1686,8955808,111,5090,2966501,337
26,2,17,0.9,1,100.0,191842,1686,8955808,111,5090,2966501,337
26,3,17,0.95,1,50.0,216,1829,8714245,114,5412,2945002,339
26,3,17,0.95,1,95.0,502,1829,8714245,114,5412,2945002,339
26,3,17,0.95,1,99.0,691,1829,8714245,114,5412,2945002,339
26,3,17,0.95,1,99.9,957,1829,8714245,114,5412,2945002,339
26,3,17,0.95,1,99.99,1286,1829,8714245,114,5412,2945002,339
26,3,17,0.95,1,100.0,192177,1829,8714245,114,5412,2945002,339
26,0,20,0.7,1,50.0,120,652,18012347,55,2535,4632761,215
26,0,20,0.7,1,95.0,235,652,18012347,55,2535,4632761,215
26,0,20,0.7,1,99.0,471,652,18012347,55,2535,4632761,215
26,0,20,0.7,1,99.9,595,652,18012347,55,2535,4632761,215
26,0,20,0.7,1,99.99,788,652,18012347,55,2535,4632761,215
26,0,20,0.7,1,100.0,190886,652,18012347,55,2535,4632761,215
26,1,20,0.8,1,50.0,120,767,17499050,57,2964,4528263,220
26,1,20,0.8,1,95.0,240,767,17499050,57,2964,4528263,220
26,1,20,0.8,1,99.0,480,767,17499050,57,2964,4528263,220
26,1,20,0.8,1,99.9,611,767,17499050,57,2964,4528263,220
26,1,20,0.8,1,99.99,837,767,17499050,57,2964,4528263,220
26,1,20,0.8,1,100.0,193741,767,17499050,57,2964,4528263,220
26,2,20,0.9,1,50.0,121,902,16740014,59,3420,4415056,226
26,2,20,0.9,1,95.0,246,902,16740014,59,3420,4415056,226
26,2,20,0.9,1,99.0,491,902,16740014,59,3420,4415056,226
26,2,20,0.9,1,99.9,626,902,16740014,59,3420,4415056,226
26,2,20,0.9,1,99.99,880,902,16740014,59,3420,4415056,226
26,2,20,0.9,1,100.0,189809,902,16740014,59,3420,4415056,226
26,3,20,0.95,1,50.0,122,975,16347030,61,3648,4369066,228
26,3,20,0.95,1,95.0,249,975,16347030,61,3648,4369066,228
26,3,20,0.95,1,99.0,495,975,16347030,61,3648,4369066,228
26,3,20,0.95,1,99.9,631,975,16347030,61,3648,4369066,228
26,3,20,0.95,1,99.99,895,975,16347030,61,3648,4369066,228
26,3,20,0.95,1,100.0,190191,975,16347030,61,3648,4369066,228
26,0,24,0.7,1,50.0,361,3759,3124248,320,5865,2002395,499
26,0,24,0.7,1,95.0,711,3759,3124248,320,5865,2002395,499
26,0,24,0.7,1,99.0,925,3759,3124248,320,5865,2002395,499
26,0,24,0.7,1,99.9,1224,3759,3124248,320,5865,2002395,499
26,0,24,0.7,1,99.99,2858,3759,3124248,320,5865,2002395,499
26,0,24,0.7,1,100.0,188528,3759,3124248,320,5865,2002395,499
26,1,24,0.8,1,50.0,379,4221,3179761,314,6872,1953110,512
26,1,24,0.8,1,95.0,735,4221,3179761,314,6872,1953110,512
26,1,24,0.8,1,99.0,957,4221,3179761,314,6872,1953110,512
26,1,24,0.8,1,99.9,1265,4221,3179761,314,6872,1953110,512
26,1,24,0.8,1,99.99,2739,4221,3179761,314,6872,1953110,512
26,1,24,0.8,1,100.0,189490,4221,3179761,314,6872,1953110,512
26,2,24,0.9,1,50.0,392,4691,3218821,310,7920,1906501,524
26,2,24,0.9,1,95.0,759,4691,3218821,310,7920,1906501,524
26,2,24,0.9,1,99.0,990,4691,3218821,310,7920,1906501,524
26,2,24,0.9,1,99.9,1305,4691,3218821,310,7920,1906501,524
26,2,24,0.9,1,99.99,2988,4691,3218821,310,7920,1906501,524
26,2,24,0.9,1,100.0,191815,4691,3218821,310,7920,1906501,524
26,3,24,0.95,1,50.0,398,4930,3232931,309,8461,1883743,530
26,3,24,0.95,1,95.0,771,4930,3232931,309,8461,1883743,530
26,3,24,0.95,1,99.0,1006,4930,3232931,309,8461,1883743,530
26,3,24,0.95,1,99.9,1325,4930,3232931,309,8461,1883743,530
26,3,24,0.95,1,99.99,2996,4930,3232931,309,8461,1883743,530
26,3,24,0.95,1,100.0,187801,4930,3232931,309,8461,1883743,530


==> plots/csv/resizing_rss.csv <==
object_id,completion,memory_mb
6,0.00,295.910000
6,2.00,295.910000
6,4.00,295.910000
6,6.00,295.910000
6,8.00,295.910000
6,10.00,295.910000
6,12.00,295.910000
6,14.00,295.910000
6,16.00,295.910000
6,18.00,871.980000
6,20.00,871.980000
6,22.00,871.980000
6,24.00,871.980000
6,26.00,871.980000
6,28.00,871.980000
6,30.00,871.980000
6,32.00,871.980000
6,34.00,871.980000
6,36.00,1736.090000
6,38.00,1736.090000
6,40.00,1736.090000
6,42.00,1736.090000
6,44.00,1736.090000
6,46.00,1736.090000
6,48.00,1736.090000
6,50.00,1736.090000
6,52.00,1736.090000
6,54.00,1736.090000
6,56.00,1736.090000
6,58.00,1736.090000
6,60.00,1736.090000
6,62.00,1736.090000
6,64.00,1736.090000
6,66.00,1736.090000
6,68.00,1736.090000
6,70.00,3464.160000
6,72.00,3464.160000
6,74.00,3464.160000
6,76.00,3464.160000
6,78.00,3464.160000
6,80.00,3464.160000
6,82.00,3464.160000
6,84.00,3464.160000
6,86.00,3464.160000
6,88.00,3464.160000
6,90.00,3464.160000
6,92.00,3464.160000
6,94.00,3464.160000
6,96.00,3464.160000
6,98.00,3464.160000
6,100.00,3464.160000
7,0.00,314.520000
7,2.00,314.520000
7,4.00,314.520000
7,6.00,314.520000
7,8.00,314.520000
7,10.00,314.520000
7,12.00,314.520000
7,14.00,314.520000
7,16.00,314.520000
7,18.00,624.930000
7,20.00,624.930000
7,22.00,624.930000
7,24.00,624.930000
7,26.00,624.930000
7,28.00,624.930000
7,30.00,624.930000
7,32.00,624.930000
7,34.00,1245.660000
7,36.00,1245.660000
7,38.00,1245.660000
7,40.00,1245.660000
7,42.00,1245.660000
7,44.00,1245.660000
7,46.00,1245.660000
7,48.00,1245.660000
7,50.00,1245.660000
7,52.00,1245.660000
7,54.00,1245.660000
7,56.00,1245.660000
7,58.00,1245.660000
7,60.00,1245.660000
7,62.00,1245.660000
7,64.00,1245.660000
7,66.00,2486.990000
7,68.00,2486.990000
7,70.00,2486.990000
7,72.00,2486.990000
7,74.00,2486.990000
7,76.00,2486.990000
7,78.00,2486.990000
7,80.00,2486.990000
7,82.00,2486.990000
7,84.00,2486.990000
7,86.00,2486.990000
7,88.00,2486.990000
7,90.00,2486.990000
7,92.00,2486.990000
7,94.00,2486.990000
7,96.00,2486.990000
7,98.00,2486.990000
7,100.00,2486.990000
15,0.00,259.910000
15,2.00,259.910000
15,4.00,259.910000
15,6.00,259.910000
15,8.00,259.910000
15,10.00,259.910000
15,12.00,259.910000
15,14.00,259.910000
15,16.00,772.090000
15,18.00,772.090000
15,20.00,772.090000
15,22.00,772.090000
15,24.00,772.090000
15,26.00,772.090000
15,28.00,772.090000
15,30.00,772.090000
15,32.00,1796.180000
15,34.00,1796.180000
15,36.00,1796.180000
15,38.00,1796.180000
15,40.00,1796.180000
15,42.00,1796.180000
15,44.00,1796.180000
15,46.00,1796.180000
15,48.00,1796.180000
15,50.00,1796.180000
15,52.00,1796.180000
15,54.00,1796.180000
15,56.00,1796.180000
15,58.00,1796.180000
15,60.00,1796.180000
15,62.00,1796.180000
15,64.00,3844.200000
15,66.00,3844.200000
15,68.00,3844.200000
15,70.00,3844.200000
15,72.00,3844.200000
15,74.00,3844.200000
15,76.00,3844.200000
15,78.00,3844.200000
15,80.00,3844.200000
15,82.00,3844.200000
15,84.00,3844.200000
15,86.00,3844.200000
15,88.00,3844.200000
15,90.00,3844.200000
15,92.00,3844.200000
15,94.00,3844.200000
15,96.00,3844.200000
15,98.00,3844.200000
15,100.00,3844.200000
18,0.00,4.860000
18,2.00,261.280000
18,4.00,261.280000
18,6.00,261.280000
18,8.00,261.280000
18,10.00,261.280000
18,12.00,261.280000
18,14.00,261.280000
18,16.00,565.900000
18,18.00,565.900000
18,20.00,565.900000
18,22.00,565.900000
18,24.00,565.900000
18,26.00,565.900000
18,28.00,565.900000
18,30.00,565.900000
18,32.00,1128.730000
18,34.00,1128.730000
18,36.00,1128.730000
18,38.00,1128.730000
18,40.00,1128.730000
18,42.00,1128.730000
18,44.00,1128.730000
18,46.00,1128.730000
18,48.00,1128.730000
18,50.00,1128.730000
18,52.00,1128.730000
18,54.00,1128.730000
18,56.00,1128.730000
18,58.00,1128.730000
18,60.00,1128.730000
18,62.00,1128.730000
18,64.00,2124.740000
18,66.00,2124.740000
18,68.00,2124.740000
18,70.00,2124.740000
18,72.00,2124.740000
18,74.00,2124.740000
18,76.00,2124.740000
18,78.00,2124.740000
18,80.00,2124.740000
18,82.00,2124.740000
18,84.00,2124.740000
18,86.00,2124.740000
18,88.00,2124.740000
18,90.00,2124.740000
18,92.00,2124.740000
18,94.00,2124.740000
18,96.00,2124.740000
18,98.00,2124.740000
18,100.00,2124.740000
21,0.00,552.230000
21,2.00,552.440000
21,4.00,552.440000
21,6.00,552.440000
21,8.00,552.440000
21,10.00,552.440000
21,12.00,552.440000
21,14.00,552.440000
21,16.00,588.690000
21,18.00,588.690000
21,20.00,588.690000
21,22.00,588.690000
21,24.00,588.690000
21,26.00,588.690000
21,28.00,588.690000
21,30.00,588.690000
21,32.00,1207.770000
21,34.00,1207.770000
21,36.00,1207.770000
21,38.00,1207.770000
21,40.00,1207.770000
21,42.00,1207.770000
21,44.00,1207.770000
21,46.00,1207.770000
21,48.00,1207.770000
21,50.00,1207.770000
21,52.00,1207.770000
21,54.00,1207.770000
21,56.00,1207.770000
21,58.00,1207.770000
21,60.00,1207.770000
21,62.00,1207.770000
21,64.00,2412.820000
21,66.00,2412.820000
21,68.00,2412.820000
21,70.00,2412.820000
21,72.00,2412.820000
21,74.00,2412.820000
21,76.00,2412.820000
21,78.00,2412.820000
21,80.00,2412.820000
21,82.00,2412.820000
21,84.00,2412.820000
21,86.00,2412.820000
21,88.00,2412.820000
21,90.00,2412.820000
21,92.00,2412.820000
21,94.00,2412.820000
21,96.00,2412.820000
21,98.00,2412.820000
21,100.00,2412.820000
24,0.00,2.140000
24,2.00,228.500000
24,4.00,300.140000
24,6.00,364.640000
24,8.00,424.820000
24,10.00,482.420000
24,12.00,538.290000
24,14.00,594.340000
24,16.00,645.890000
24,18.00,698.660000
24,20.00,750.650000
24,22.00,939.100000
24,24.00,1002.820000
24,26.00,1062.230000
24,28.00,1122.150000
24,30.00,1181.300000
24,32.00,1238.960000
24,34.00,1296.050000
24,36.00,1354.170000
24,38.00,1408.230000
24,40.00,1463.320000
24,42.00,1779.250000
24,44.00,1845.300000
24,46.00,1910.570000
24,48.00,1974.550000
24,50.00,2043.610000
24,52.00,2104.670000
24,54.00,2163.040000
24,56.00,2223.730000
24,58.00,2284.160000
24,60.00,2344.090000
24,62.00,2403.230000
24,64.00,2461.870000
24,66.00,2520.250000
24,68.00,2579.650000
24,70.00,2635.250000
24,72.00,2692.860000
24,74.00,2748.720000
24,76.00,2806.070000
24,78.00,2860.640000
24,80.00,2915.980000
24,82.00,2972.560000
24,84.00,3548.890000
24,86.00,3617.190000
24,88.00,3682.460000
24,90.00,3747.990000
24,92.00,3813.520000
24,94.00,3877.040000
24,96.00,3941.020000
24,98.00,4004.750000
24,100.00,4069.500000
25,0.00,4.790000
25,2.00,383.550000
25,4.00,383.550000
25,6.00,383.550000
25,8.00,383.550000
25,10.00,383.550000
25,12.00,383.550000
25,14.00,383.550000
25,16.00,417.630000
25,18.00,476.250000
25,20.00,519.050000
25,22.00,565.460000
25,24.00,616.140000
25,26.00,671.090000
25,28.00,700.440000
25,30.00,763.080000
25,32.00,830.620000
25,34.00,869.450000
25,36.00,948.020000
25,38.00,989.840000
25,40.00,1033.270000
25,42.00,1078.870000
25,44.00,1126.170000
25,46.00,1175.700000
25,48.00,1227.300000
25,50.00,1281.340000
25,52.00,1337.540000
25,54.00,1337.540000
25,56.00,1396.090000
25,58.00,1457.490000
25,60.00,1521.540000
25,62.00,1521.540000
25,64.00,1648.520000
25,66.00,1717.820000
25,68.00,1717.820000
25,70.00,1785.970000
25,72.00,1857.000000
25,74.00,1857.000000
25,76.00,1931.110000
25,78.00,1931.110000
25,80.00,2008.070000
25,82.00,2008.070000
25,84.00,2088.410000
25,86.00,2088.410000
25,88.00,2172.230000
25,90.00,2172.230000
25,92.00,2259.610000
25,94.00,2259.610000
25,96.00,2350.730000
25,98.00,2350.730000
25,100.00,2445.700000


==> plots/csv/scaling_results.csv <==
case_id,object_id,thread_num,throughput (ops/s),latency (ns/op)
1,6,1,6446213,155
1,6,2,12512428,79
1,6,4,24534045,40
1,6,8,45899310,21
1,6,16,77026428,12
1,6,32,96919617,10
1,7,1,10463773,95
1,7,2,20922879,47
1,7,4,41549242,24
1,7,8,73181115,13
1,7,16,83468140,11
1,7,32,140027149,7
1,15,1,15063935,66
1,15,2,16344632,61
1,15,4,17157679,58
1,15,8,16563945,60
1,15,16,15579241,64
1,15,32,22927221,43
1,17,1,7799982,128
1,17,2,14393708,69
1,17,4,27416186,36
1,17,8,51605165,19
1,17,16,90209798,11
1,17,32,119361564,8
1,20,1,15960903,62
1,20,2,30127870,33
1,20,4,59228655,16
1,20,8,105413696,9
1,20,16,194643547,5
1,20,32,265023135,3
1,24,1,2849018,350
1,24,2,4444253,225
1,24,4,6186086,161
1,24,8,7041293,142
1,24,16,7099908,140
1,24,32,8301025,120
3,6,1,8769694,114
3,6,2,17233319,58
3,6,4,33820544,29
3,6,8,64791567,15
3,6,16,108085472,9
3,6,32,134025985,7
3,7,1,7504254,133
3,7,2,14877607,67
3,7,4,18132622,55
3,7,8,35323113,28
3,7,16,100879774,9
3,7,32,169346913,5
3,15,1,19068737,52
3,15,2,37377764,26
3,15,4,72953491,13
3,15,8,135184711,7
3,15,16,226613985,4
3,15,32,295025754,3
3,17,1,6321128,158
3,17,2,12403250,80
3,17,4,24192416,41
3,17,8,46124970,21
3,17,16,81157603,12
3,17,32,102645722,9
3,20,1,8105943,123
3,20,2,16070262,62
3,20,4,31824352,31
3,20,8,62296274,16
3,20,16,109600689,9
3,20,32,189915364,5
3,24,1,703379,1421
3,24,2,854617,1170
9,6,1,10208725,97
9,6,2,20202021,49
9,6,4,38832032,25
9,6,8,76027706,13
9,6,16,128518068,7
9,6,32,157413070,6
9,7,1,15430623,64
9,7,2,30861246,32
9,7,4,61479809,16
9,7,8,120279730,8
9,7,16,220230492,4
9,7,32,249516462,4
9,15,1,21777667,45
9,15,2,42957046,23
9,15,4,83916091,11
9,15,8,161199639,6
9,15,16,279220803,3
9,15,32,384500778,2
9,17,1,9927850,100
9,17,2,19726280,50
9,17,4,37952342,26
9,17,8,76774296,13
9,17,16,136761209,7
9,17,32,180419596,5
9,20,1,21647021,46
9,20,2,42878514,23
9,20,4,84217405,11
9,20,8,154815495,6
9,20,16,293181843,3
9,20,32,355371931,2
9,24,1,7193543,139
9,24,2,14384880,69
9,24,4,28464256,35
9,24,8,54864438,18
9,24,16,106369829,9
9,24,32,116111621,8
10,6,1,9073325,110
10,6,2,17965949,55
10,6,4,35269996,28
10,6,8,68082866,14
10,6,16,116980286,8
10,6,32,100879774,9
10,7,1,13213829,75
10,7,2,26427659,37
10,7,4,52412396,19
10,7,8,103552086,9
10,7,16,174383252,5
10,7,32,217171736,4
10,15,1,10909091,91
10,15,2,21449060,46
10,15,4,42222407,23
10,15,8,79238336,12
10,15,16,136363648,7
10,15,32,204843209,4
10,17,1,13262396,75
10,17,2,26668047,37
10,17,4,52706848,18
10,17,8,103323997,9
10,17,16,185411442,5
10,17,32,239332117,4
10,20,1,28326748,35
10,20,2,55910721,17
10,20,4,108335092,9
10,20,8,197928670,5
10,20,16,366477304,2
10,20,32,415124734,2
10,24,1,5465349,182
10,24,2,10836011,92
10,24,4,22327032,44
10,24,8,40161896,24
10,24,16,68983963,14
10,24,32,87680551,11


==> plots/csv/small_table_results.csv <==
case_id,object_id,throughput
1,6,10600000
1,7,16639534
1,15,26500000
1,17,18346153
1,20,28058823
1,24,3507352
3,6,16078651
3,7,23080645
3,15,40885714
3,17,16261363
3,20,22714285
3,24,9114649
9,6,19337837
9,7,55038461
9,15,49344827
9,17,37657894
9,20,53000000
9,24,27000000
10,6,12025210
10,7,34071428
10,15,28058823
10,17,75315789
10,20,68142857
10,24,19080000


==> plots/csv/throughput_space_eff_compact_results.csv <==
case_id,object_id,load_factor,throughput (ops/s),latency (ns/op),real_memory (MB),virtual_memory (MB),virtual_memory_case1 (MB),space_efficiency,throughput_millions
1,4,0.05,16390502.6,60.4,240.46099999999998,240.254,240.254,0.05327694856277107,16.3905026
1,4,0.1,16649193.6,59.5,240.484,240.254,240.254,0.10655389712554214,16.6491936
1,4,0.15,16450606.2,60.2,240.461,240.254,240.254,0.1598308456883132,16.4506062
1,4,0.2,16086458.1,61.4,240.519,240.254,240.254,0.21310779425108428,16.086458099999998
1,4,0.25,15699827.8,63.0,240.40200000000002,240.254,240.254,0.2663847428138553,15.699827800000001
1,4,0.3,15193302.6,65.2,240.461,240.254,240.254,0.3196616913766264,15.193302599999999
1,4,0.35,14714246.6,67.4,242.282,240.254,240.254,0.37293863993939746,14.7142466
1,4,0.4,13573814.2,76.6,240.465,240.254,240.254,0.42621558850216856,13.5738142
1,4,0.45,13893050.4,71.4,240.519,240.254,240.254,0.47949253706493966,13.8930504
1,4,0.5,13436512.6,74.1,240.445,240.254,240.254,0.5327694856277106,13.4365126
1,4,0.55,12983586.9,76.5,240.32,240.254,240.254,0.5860464341904819,12.9835869
1,4,0.6,12664001.0,78.2,240.403,240.254,240.254,0.6393233827532528,12.664001
1,4,0.65,12277061.2,81.2,240.402,240.254,240.254,0.6926003313160239,12.277061199999999
1,4,0.7,11936441.6,83.2,240.399,240.254,240.254,0.7458772798787949,11.9364416
1,4,0.75,11616349.5,85.4,242.199,240.254,240.254,0.799154228441566,11.6163495
1,4,0.8,11341050.5,88.0,240.461,240.254,240.254,0.8524311770043371,11.3410505
1,4,0.85,11005763.7,90.5,240.402,240.254,240.254,0.9057081255671081,11.0057637
1,4,0.9,10708262.3,92.7,240.44500000000002,240.254,240.254,0.9589850741298793,10.708262300000001
1,4,0.95,10482355.0,94.9,240.46099999999998,240.254,240.254,1.0122620226926502,10.482355
1,4,0.99,10275319.7,96.8,240.418,240.254,240.254,1.0548835815428672,10.275319699999999
1,23,0.05,22202754.6,44.9,304.063,303.898,303.898,0.04211939532343089,22.202754600000002
1,23,0.1,22869193.7,43.2,304.004,303.898,303.898,0.08423879064686178,22.8691937
1,23,0.15,22748656.4,43.4,304.136,303.898,303.898,0.12635818597029264,22.748656399999998
1,23,0.2,22623332.6,43.6,304.06300000000005,303.898,303.898,0.16847758129372356,22.6233326
1,23,0.25,22452854.2,44.1,305.793,303.898,303.898,0.21059697661715443,22.4528542
1,23,0.3,22507685.6,43.9,305.839,303.898,303.898,0.25271637194058527,22.507685600000002
1,23,0.35,22465656.2,44.0,304.231,303.898,303.898,0.29483576726401617,22.465656199999998
1,23,0.4,22304093.6,44.3,304.137,303.898,303.898,0.3369551625874471,22.3040936
1,23,0.45,22034681.0,45.0,304.008,303.898,303.898,0.37907455791087796,22.034681
1,23,0.5,21786047.8,45.5,308.039,311.285,311.285,0.41119874070385654,21.786047800000002
1,23,0.55,21564222.4,46.0,304.06600000000003,303.898,303.898,0.46331334855773976,21.5642224
1,23,0.6,21354893.6,46.1,304.152,303.898,303.898,0.5054327438811705,21.3548936
1,23,0.65,21085683.9,47.0,304.125,303.898,303.898,0.5475521392046016,21.0856839
1,23,0.7,20764437.9,47.7,304.109,303.898,303.898,0.5896715345280323,20.764437899999997
1,23,0.75,20363361.6,48.5,304.074,303.898,303.898,0.6317909298514632,20.3633616
1,23,0.8,19935712.9,49.7,305.758,303.898,303.898,0.6739103251748942,19.9357129
1,23,0.85,19606576.9,50.5,304.12100000000004,303.898,303.898,0.716029720498325,19.606576899999997
1,23,0.9,19180972.6,51.5,304.195,303.898,303.898,0.7581491158217559,19.1809726
1,23,0.95,18722638.0,53.0,304.137,303.898,303.898,0.8002685111451868,18.722638
1,23,0.99,18264553.8,54.2,304.079,303.898,303.898,0.8339640274039315,18.2645538
1,26,0.5,768329.1,1301.3,119.76100000000001,117.804,117.804,1.0865505415775356,0.7683291
1,26,0.55,763413.3,1309.5,133.844,136.922,136.922,1.0283226946728796,0.7634133000000001
1,26,0.6,752853.6,1327.9,141.172,141.008,141.008,1.0892998978781345,0.7528536
1,26,0.65,741892.4,1347.5,152.851,152.48,152.48,1.0912906610703044,0.7418924
1,26,0.7,728868.3,1371.6,164.184,164.078,164.078,1.0921634832213947,0.7288683
1,26,0.75,641237.3,1581.4,178.395,178.281,178.281,1.0769515540074377,0.6412373
1,26,0.8,566342.5,1765.6,186.105,185.621,185.621,1.1033234386195527,0.5663425
1,26,0.85,571792.4,1748.7,201.57000000000002,199.41,199.41,1.091219096334186,0.5717924
1,26,0.9,586225.3,1705.9,210.918,210.433,210.433,1.0948853079127323,0.5862253000000001
1,26,0.95,590327.5,1693.8,222.097,221.808,221.808,1.0964437711894972,0.5903275
1,26,0.99,594241.3,1682.5,230.91799999999998,230.742,230.742,1.0983696076136984,0.5942413000000001
1,27,0.5,1087424.3,920.3,121.387,121.113,121.113,1.0568642507410435,1.0874243000000001
1,27,0.55,1072874.8,932.3,137.25,140.426,140.426,1.0026633244555854,1.0728748000000001
1,27,0.6,1073121.7,932.0,145.81199999999998,145.476,145.476,1.0558442629712117,1.0731217
1,27,0.65,1058697.8,944.6,158.117,157.98,157.98,1.0532978858083302,1.0586978
1,27,0.7,1051122.3,951.2,174.117,177.32,177.32,1.0106023009248815,1.0511223
1,27,0.75,967374.0,1037.8,181.24300000000002,181.168,181.168,1.0597898083546762,0.967374
1,27,0.8,892366.4,1120.4,194.17600000000002,193.949,193.949,1.0559476975906037,0.8923664
1,27,0.85,893829.0,1118.7,203.41,203.406,203.406,1.0697816190279539,0.893829
1,27,0.9,906477.4,1102.8,216.39499999999998,216.261,216.261,1.0653793333055892,0.9064774
1,27,0.95,908537.3,1100.3,228.285,228.043,228.043,1.0664655350087482,0.9085373
1,27,0.99,918839.9,1087.9,237.57500000000002,237.425,237.425,1.0674528798567968,0.9188399
1,28,0.05,13089867.7,76.0,212.26999999999998,212.008,212.008,0.06037508018565337,13.0898677
1,28,0.1,13038587.9,76.2,212.324,212.008,212.008,0.12075016037130674,13.0385879
1,28,0.15,12843552.9,77.2,212.309,212.008,212.008,0.1811252405569601,12.8435529
1,28,0.2,12584296.9,79.0,212.25,212.008,212.008,0.2415003207426135,12.5842969
1,28,0.25,12265101.6,81.0,212.309,212.008,212.008,0.30187540092826687,12.2651016
1,28,0.3,11867458.9,84.1,212.383,212.008,212.008,0.3622504811139202,11.8674589
1,28,0.35,11468963.3,87.0,212.371,212.008,212.008,0.42262556129957357,11.4689633
1,28,0.4,11035131.6,90.0,212.446,212.008,212.008,0.483000641485227,11.0351316
1,28,0.45,10558268.4,94.2,212.26600000000002,212.008,212.008,0.5433757216708803,10.558268400000001
1,28,0.5,10088025.2,98.8,212.32399999999998,212.008,212.008,0.6037508018565337,10.088025199999999
1,28,0.55,9609203.0,103.7,212.25,212.008,212.008,0.6641258820421871,9.609203
1,28,0.6,9114884.2,109.0,212.325,212.008,212.008,0.7245009622278404,9.114884199999999
1,28,0.65,8627631.9,115.4,216.395,219.395,219.395,0.7584493721370131,8.6276319
1,28,0.7,8133771.6,122.3,214.062,212.008,212.008,0.8452511225991471,8.1337716
1,28,0.75,7613896.7,130.8,212.25,212.008,212.008,0.9056262027848005,7.613896700000001
1,28,0.8,7076492.2,140.8,212.441,212.008,212.008,0.966001282970454,7.076492200000001
1,28,0.85,6450131.7,154.6,212.309,212.008,212.008,1.0263763631561071,6.4501317
1,28,0.9,5639763.5,176.9,212.442,212.008,212.008,1.0867514433417607,5.6397635
1,28,0.95,4305449.9,231.6,212.31300000000002,212.008,212.008,1.147126523527414,4.3054499
1,29,0.5,2805167.3,356.0,127.379,127.179,127.179,1.0064554682769955,2.8051673
1,29,0.55,2657944.0,375.8,139.098,138.652,138.652,1.015492023194761,2.657944
1,29,0.6,2533144.1,394.3,150.344,150.125,150.125,1.0231473771856785,2.5331441
1,29,0.65,2415933.1,413.5,163.792,161.597,161.597,1.0297220864248717,2.4159331
1,29,0.7,2304276.0,433.4,173.317,173.07,173.07,1.0354191945455595,2.304276
1,29,0.75,2199014.8,454.3,185.188,184.929,184.929,1.0382362960920137,2.1990147999999996
1,29,0.8,2099649.4,475.7,198.481,196.531,196.531,1.0420747871837013,2.0996494
1,29,0.85,1986468.6,502.8,210.453,208.261,208.261,1.044842769409539,1.9864686
1,30,0.05,13972296.4,71.1,216.375,216.008,216.008,0.0592570645531647,13.972296400000001
1,30,0.1,13860908.9,71.5,216.434,216.008,216.008,0.1185141291063294,13.8609089
1,30,0.15,13609073.1,72.8,216.316,216.008,216.008,0.17777119365949406,13.6090731
1,30,0.2,13419699.9,73.9,216.379,216.008,216.008,0.2370282582126588,13.419699900000001
1,30,0.25,13290720.8,75.0,216.246,216.008,216.008,0.2962853227658235,13.2907208
1,30,0.3,13023093.9,76.1,216.356,216.008,216.008,0.35554238731898813,13.023093900000001
1,30,0.35,12703516.1,78.2,216.317,216.008,216.008,0.41479945187215284,12.7035161
1,30,0.4,12284770.6,80.8,216.30100000000002,216.008,216.008,0.4740565164253176,12.2847706
1,30,0.45,12036890.6,82.9,216.238,216.148,216.148,0.5329681514517831,12.0368906
1,30,0.5,11661989.1,85.0,216.434,216.148,216.148,0.5921868349464257,11.6619891
1,30,0.55,11285510.3,88.0,216.84,216.566,216.566,0.6501482227127066,11.2855103
1,30,0.6,10887432.9,91.0,217.402,217.117,217.117,0.7074526637711465,10.8874329
1,30,0.65,10465866.2,95.0,222.922,225.863,225.863,0.7367297875260667,10.465866199999999
1,30,0.7,9981822.9,99.9,221.386,221.078,221.078,0.8105736436913668,9.981822900000001
1,30,0.75,9382083.0,106.0,225.945,225.531,225.531,0.8513242082019766,9.382083
1,30,0.8,8561981.8,116.2,233.847,233.445,233.445,0.8772944376619761,8.5619818
1,30,0.85,7486060.6,133.0,241.562,241.437,241.437,0.9012703106814614,7.4860606
1,31,0.5,2948602.7,338.7,131.64499999999998,131.308,131.308,0.9748073232400158,2.9486027000000004
1,31,0.55,2815547.1,354.6,143.593,143.367,143.367,0.9820949032901576,2.8155471000000003
1,31,0.6,2689694.8,371.3,156.196,155.742,155.742,0.9862464845706361,2.6896948
9,4,0.05,17318295.4,57.1,256.485,258.343,240.254,0.05327694856277107,17.3182954
9,4,0.1,16234679.1,61.0,281.11,288.347,240.254,0.10655389712554214,16.2346791
9,4,0.15,15409036.2,64.3,304.664,336.347,240.254,0.1598308456883132,15.4090362
9,4,0.2,14811611.4,67.0,320.47200000000004,336.347,240.254,0.21310779425108428,14.8116114
9,4,0.25,14327169.8,69.1,336.65999999999997,336.347,240.254,0.2663847428138553,14.3271698
9,4,0.3,13948897.9,71.1,367.35999999999996,432.347,240.254,0.3196616913766264,13.9488979
9,4,0.35,13533304.9,73.3,380.5,432.347,240.254,0.37293863993939746,13.533304900000001
9,4,0.4,13210621.7,75.1,398.386,432.347,240.254,0.42621558850216856,13.210621699999999
9,4,0.45,12879352.5,77.0,415.488,432.347,240.254,0.47949253706493966,12.8793525
9,4,0.5,12565280.7,79.0,432.62899999999996,432.347,240.254,0.5327694856277106,12.565280699999999
9,4,0.55,12286198.5,81.0,456.719,624.3470000000001,240.254,0.5860464341904819,12.2861985
9,4,0.6,11994929.2,83.0,483.933,688.3510000000001,240.254,0.6393233827532528,11.9949292
9,4,0.65,11708673.9,85.0,525.895,688.3510000000001,240.254,0.6926003313160239,11.7086739
9,4,0.7,11468050.6,86.9,510.96400000000006,624.3470000000001,240.254,0.7458772798787949,11.4680506
9,4,0.75,11200130.2,88.9,532.777,624.3470000000001,240.254,0.799154228441566,11.200130199999998
9,4,0.8,10962630.2,90.9,549.5749999999999,624.3470000000001,240.254,0.8524311770043371,10.9626302
9,4,0.85,10707942.4,92.9,571.465,624.3470000000001,240.254,0.9057081255671081,10.7079424
9,4,0.9,10476449.2,95.0,586.8430000000001,688.3510000000001,240.254,0.9589850741298793,10.4764492
9,4,0.95,10253785.7,97.0,608.234,624.3470000000001,240.254,1.0122620226926502,10.2537857
9,4,0.99,10071121.3,99.0,623.1569999999999,688.3510000000001,240.254,1.0548835815428672,10.071121300000001
9,23,0.05,30443728.8,32.1,319.84799999999996,319.988,303.898,0.04211939532343089,30.443728800000002
9,23,0.1,30048065.2,33.0,348.238,351.992,303.898,0.08423879064686178,30.0480652
9,23,0.15,29783966.6,33.0,372.547,399.992,303.898,0.12635818597029264,29.783966600000003
9,23,0.2,29576613.6,33.0,383.57800000000003,399.992,303.898,0.16847758129372356,29.5766136
9,23,0.25,29327459.2,33.9,400.504,399.992,303.898,0.21059697661715443,29.3274592
9,23,0.3,29086315.6,34.0,422.73400000000004,495.992,303.898,0.25271637194058527,29.086315600000002
9,23,0.35,28786449.0,34.0,441.738,495.992,303.898,0.29483576726401617,28.786449
9,23,0.4,28389211.5,35.0,459.629,495.992,303.898,0.3369551625874471,28.3892115
9,23,0.45,27897580.3,35.0,481.73499999999996,495.992,303.898,0.37907455791087796,27.8975803
9,23,0.5,27391108.0,36.0,496.42199999999997,495.992,311.285,0.41119874070385654,27.391108
9,23,0.55,26744870.6,37.0,544.8359999999999,751.9960000000001,303.898,0.46331334855773976,26.744870600000002
9,23,0.6,26115113.1,38.0,577.1450000000001,751.9960000000001,303.898,0.5054327438811705,26.115113100000002
9,23,0.65,25459354.5,39.0,560.128,687.9920000000001,303.898,0.5475521392046016,25.4593545
9,23,0.7,24769140.4,40.0,578.832,687.9920000000001,303.898,0.5896715345280323,24.769140399999998
9,23,0.75,24078532.0,41.0,593.9649999999999,687.9920000000001,303.898,0.6317909298514632,24.078532
9,23,0.8,23463012.6,42.0,614.7180000000001,687.9920000000001,303.898,0.6739103251748942,23.463012600000003
9,23,0.85,22803939.3,43.0,634.012,687.9920000000001,303.898,0.716029720498325,22.8039393
9,23,0.9,22155119.0,45.0,654.41,687.9920000000001,303.898,0.7581491158217559,22.155119
9,23,0.95,21536565.5,46.0,672.653,687.9920000000001,303.898,0.8002685111451868,21.5365655
9,23,0.99,21081936.6,47.0,684.597,751.9960000000001,303.898,0.8339640274039315,21.081936600000002
9,26,0.5,3459061.9,288.5,310.144,309.824,117.804,1.0865505415775356,3.4590619
9,26,0.55,3248568.9,307.3,356.828,577.6990000000001,136.922,1.0283226946728796,3.2485689
9,26,0.6,3071645.6,325.2,373.363,525.1360000000001,141.008,1.0892998978781345,3.0716456
9,26,0.65,2916942.4,342.3,415.11400000000003,600.6170000000001,152.48,1.0912906610703044,2.9169424
9,26,0.7,2776617.1,359.7,450.645,611.965,164.078,1.0921634832213947,2.7766171
9,26,0.75,3351539.1,304.2,497.766,592.2850000000001,178.281,1.0769515540074377,3.3515391
9,26,0.8,3512412.0,284.3,497.887,569.394,185.621,1.1033234386195527,3.512412
9,26,0.85,3386995.9,294.7,536.52,591.098,199.41,1.091219096334186,3.3869959
9,26,0.9,3274675.0,304.8,560.8439999999999,595.1170000000001,210.433,1.0948853079127323,3.274675
9,26,0.95,3175602.8,314.6,589.957,605.7180000000001,221.808,1.0964437711894972,3.1756027999999996
9,26,0.99,3096652.0,322.2,611.671,615.023,230.742,1.0983696076136984,3.096652
9,27,0.5,6189597.2,161.0,317.734,320.656,121.113,1.0568642507410435,6.189597200000001
9,27,0.55,5970090.6,167.0,346.586,517.2610000000001,140.426,1.0026633244555854,5.9700906
9,27,0.6,5786945.4,172.4,397.77,593.734,145.476,1.0558442629712117,5.7869454000000005
9,27,0.65,5618891.6,177.4,448.5,605.797,157.98,1.0532978858083302,5.6188915999999995
9,27,0.7,5485905.5,182.0,439.769,553.7890000000001,177.32,1.0106023009248815,5.4859055
9,27,0.75,5421569.6,184.2,510.555,667.191,181.168,1.0597898083546762,5.4215696
9,27,0.8,5852119.9,170.2,505.12199999999996,577.051,193.949,1.0559476975906037,5.8521199
9,27,0.85,5754393.7,173.2,535.964,587.34,203.406,1.0697816190279539,5.7543937000000005
9,27,0.9,5647672.6,176.5,564.9029999999999,600.148,216.261,1.0653793333055892,5.6476726
9,27,0.95,5536678.8,179.9,594.793,612.238,228.043,1.0664655350087482,5.5366788
9,27,0.99,5441143.2,183.2,617.621,621.152,237.425,1.0674528798567968,5.4411432
9,28,0.05,14960545.7,66.1,233.058,236.101,212.008,0.06037508018565337,14.960545699999999
9,28,0.1,14074333.4,70.6,252.83199999999997,260.101,212.008,0.12075016037130674,14.0743334
9,28,0.15,13235223.5,75.0,275.144,308.101,212.008,0.1811252405569601,13.2352235
9,28,0.2,12442414.0,80.0,304.817,340.101,212.008,0.2415003207426135,12.442414
9,28,0.25,11306405.8,88.9,308.715,308.101,212.008,0.30187540092826687,11.3064058
9,28,0.3,10698396.0,93.0,329.477,404.101,212.008,0.3622504811139202,10.698396
9,28,0.35,9764852.8,102.0,349.121,436.105,212.008,0.42262556129957357,9.7648528
9,28,0.4,8914142.8,112.0,378.457,436.105,212.008,0.483000641485227,8.9141428
9,28,0.45,8188615.0,122.0,392.308,404.101,212.008,0.5433757216708803,8.188615
9,28,0.5,7466995.2,134.2,406.359,404.101,212.008,0.6037508018565337,7.4669952
9,28,0.55,7228239.4,138.0,425.93399999999997,596.1010000000001,212.008,0.6641258820421871,7.2282394000000005
9,28,0.6,6923268.9,144.0,448.21500000000003,596.1010000000001,212.008,0.7245009622278404,6.9232689
9,28,0.65,6637083.2,150.0,467.996,596.1010000000001,219.395,0.7584493721370131,6.6370832
9,28,0.7,6315790.2,158.0,487.02,660.105,212.008,0.8452511225991471,6.3157902
9,28,0.75,5887713.2,169.2,503.789,596.1010000000001,212.008,0.9056262027848005,5.8877132
9,28,0.8,5284449.5,188.9,525.6410000000001,596.1010000000001,212.008,0.966001282970454,5.2844495
9,28,0.85,4400060.8,226.8,540.41,596.1010000000001,212.008,1.0263763631561071,4.400060799999999
9,28,0.9,3102783.9,321.7,563.816,596.1010000000001,212.008,1.0867514433417607,3.1027839
9,28,0.95,1345551.1,742.8,579.032,660.105,212.008,1.147126523527414,1.3455511
9,29,0.5,6071921.9,164.2,319.82399999999996,319.379,127.179,1.0064554682769955,6.0719219
9,29,0.55,5853220.0,170.1,356.531,522.758,138.652,1.015492023194761,5.85322
9,29,0.6,5642231.9,177.0,381.492,534.125,150.125,1.0231473771856785,5.6422319000000005
9,29,0.65,5425221.3,184.0,416.598,545.7420000000001,161.597,1.0297220864248717,5.4252213
9,29,0.7,5182371.4,192.3,445.84799999999996,557.402,173.07,1.0354191945455595,5.1823714
9,29,0.75,4870330.9,205.0,484.988,633.109,184.929,1.0382362960920137,4.870330900000001
9,29,0.8,4440314.3,224.7,508.44500000000005,644.6400000000001,196.531,1.0420747871837013,4.4403143
9,29,0.85,3792155.1,263.2,540.254,599.723,208.261,1.044842769409539,3.7921551
9,30,0.05,17289005.7,57.1,236.953,240.101,216.008,0.0592570645531647,17.2890057
9,30,0.1,17001252.5,58.1,256.836,264.101,216.008,0.1185141291063294,17.0012525
9,30,0.15,16744263.1,59.0,275.86400000000003,312.101,216.008,0.17777119365949406,16.7442631
9,30,0.2,16482646.3,60.0,315.949,344.101,216.008,0.2370282582126588,16.4826463
9,30,0.25,16192429.4,61.0,312.42600000000004,312.101,216.008,0.2962853227658235,16.1924294
9,30,0.3,15901064.2,62.1,336.60999999999996,408.101,216.008,0.35554238731898813,15.901064199999999
9,30,0.35,15587609.1,64.0,354.367,408.105,216.008,0.41479945187215284,15.5876091
9,30,0.4,15249735.2,65.0,371.81600000000003,408.117,216.008,0.4740565164253176,15.2497352
9,30,0.45,14887877.1,67.0,390.993,440.168,216.148,0.5329681514517831,14.887877099999999
9,30,0.5,14494334.1,68.5,408.641,440.269,216.148,0.5921868349464257,14.4943341
9,30,0.55,14044299.6,71.0,487.145,664.6560000000001,216.566,0.6501482227127066,14.0442996
9,30,0.6,13509282.5,73.6,450.457,601.258,217.117,0.7074526637711465,13.5092825
9,30,0.65,12837130.6,77.0,471.203,602.57,225.863,0.7367297875260667,12.8371306
9,30,0.7,11974515.1,83.0,492.926,605.0820000000001,221.078,0.8105736436913668,11.9745151
9,30,0.75,10870675.4,91.5,515.031,609.633,225.531,0.8513242082019766,10.8706754
9,30,0.8,9601821.2,103.8,573.8670000000001,649.9330000000001,233.445,0.8772944376619761,9.6018212
9,30,0.85,7749201.6,128.7,573.4960000000001,625.4920000000001,241.437,0.9012703106814614,7.749201599999999
9,31,0.5,9023428.3,110.0,325.72299999999996,323.601,131.308,0.9748073232400158,9.0234283
9,31,0.55,8727893.1,114.0,355.535,527.7030000000001,143.367,0.9820949032901576,8.7278931
9,31,0.6,8397947.6,118.8,387.547,539.711,155.742,0.9862464845706361,8.3979476
10,4,0.05,41263420.7,23.9,255.47299999999998,256.343,240.254,0.05327694856277107,41.263420700000005
10,4,0.1,39794382.6,25.0,279.032,288.347,240.254,0.10655389712554214,39.7943826
10,4,0.15,36944799.6,26.4,302.625,336.347,240.254,0.1598308456883132,36.9447996
10,4,0.2,33566662.2,29.1,319.293,336.347,240.254,0.21310779425108428,33.5666622
10,4,0.25,30511469.1,32.2,336.746,368.347,240.254,0.2663847428138553,30.511469100000003
10,4,0.3,27883590.2,35.1,383.0,464.351,240.254,0.3196616913766264,27.8835902
10,4,0.35,25598228.7,38.9,379.75800000000004,432.347,240.254,0.37293863993939746,25.5982287
10,4,0.4,23642452.4,42.0,396.92499999999995,432.347,240.254,0.42621558850216856,23.6424524
10,4,0.45,21967169.6,45.0,416.29699999999997,432.347,240.254,0.47949253706493966,21.967169600000002
10,4,0.5,20485715.6,48.1,432.746,432.347,240.254,0.5327694856277106,20.485715600000002
10,4,0.55,19180816.3,51.9,460.933,688.3510000000001,240.254,0.5860464341904819,19.1808163
10,4,0.6,18015175.8,55.0,472.92199999999997,624.3470000000001,240.254,0.6393233827532528,18.0151758
10,4,0.65,17032897.6,58.1,515.812,688.3510000000001,240.254,0.6926003313160239,17.032897600000002
10,4,0.7,16120650.3,61.7,511.336,624.3470000000001,240.254,0.7458772798787949,16.1206503
10,4,0.75,15300286.9,65.0,529.953,624.3470000000001,240.254,0.799154228441566,15.3002869
10,4,0.8,14526454.6,68.2,550.399,624.3470000000001,240.254,0.8524311770043371,14.5264546
10,4,0.85,13832875.3,72.0,568.523,624.3470000000001,240.254,0.9057081255671081,13.832875300000001
10,4,0.9,13196081.2,75.2,590.313,624.3470000000001,240.254,0.9589850741298793,13.1960812
10,4,0.95,12585937.8,79.0,610.7779999999999,624.3470000000001,240.254,1.0122620226926502,12.5859378
10,4,0.99,12176082.1,81.9,624.606,624.3470000000001,240.254,1.0548835815428672,12.1760821
10,23,0.05,25232690.8,39.0,319.81600000000003,319.988,303.898,0.04211939532343089,25.2326908
10,23,0.1,25325332.2,39.0,348.24600000000004,351.992,303.898,0.08423879064686178,25.3253322
10,23,0.15,25340423.5,39.0,364.508,399.992,303.898,0.12635818597029264,25.3404235
10,23,0.2,25373167.3,39.0,385.95,399.992,303.898,0.16847758129372356,25.373167300000002
10,23,0.25,25355097.6,39.0,400.356,399.992,303.898,0.21059697661715443,25.3550976
10,23,0.3,25354043.2,39.0,421.187,495.992,303.898,0.25271637194058527,25.3540432
10,23,0.35,25341235.8,39.0,444.879,527.9960000000001,303.898,0.29483576726401617,25.3412358
10,23,0.4,25300160.7,39.0,462.07,495.992,303.898,0.3369551625874471,25.3001607
10,23,0.45,25314937.4,39.0,482.012,527.9960000000001,303.898,0.37907455791087796,25.314937399999998
10,23,0.5,25316113.3,39.0,496.293,495.992,311.285,0.41119874070385654,25.3161133
10,23,0.55,25321975.4,39.0,520.961,687.9920000000001,303.898,0.46331334855773976,25.3219754
10,23,0.6,25319515.2,39.0,543.422,751.9960000000001,303.898,0.5054327438811705,25.319515199999998
10,23,0.65,25302059.5,39.0,559.145,687.9920000000001,303.898,0.5475521392046016,25.3020595
10,23,0.7,25288639.6,39.0,573.363,687.9920000000001,303.898,0.5896715345280323,25.2886396
10,23,0.75,25289645.7,39.0,603.558,751.9960000000001,303.898,0.6317909298514632,25.289645699999998
10,23,0.8,25259752.4,39.0,617.028,687.9920000000001,303.898,0.6739103251748942,25.2597524
10,23,0.85,25230954.2,39.0,637.601,751.9960000000001,303.898,0.716029720498325,25.2309542
10,23,0.9,25199012.2,39.0,651.328,751.9960000000001,303.898,0.7581491158217559,25.1990122
10,23,0.95,25193583.1,39.0,674.5160000000001,751.9960000000001,303.898,0.8002685111451868,25.1935831
10,23,0.99,25175397.0,39.0,688.195,687.9920000000001,303.898,0.8339640274039315,25.175397
10,26,0.5,2306394.1,432.9,310.64500000000004,310.152,117.804,1.0865505415775356,2.3063941
10,26,0.55,2143854.8,465.9,347.289,521.062,136.922,1.0283226946728796,2.1438547999999997
10,26,0.6,2015005.0,496.0,376.473,532.418,141.008,1.0892998978781345,2.015005
10,26,0.65,1903649.1,524.7,408.161,536.523,152.48,1.0912906610703044,1.9036491
10,26,0.7,1808668.2,552.3,437.47200000000004,547.9960000000001,164.078,1.0921634832213947,1.8086682
10,26,0.75,1904740.8,539.2,505.188,594.9060000000001,178.281,1.0769515540074377,1.9047408000000001
10,26,0.8,2482699.0,402.3,496.76899999999995,569.5580000000001,185.621,1.1033234386195527,2.482699
10,26,0.85,2362448.5,423.0,527.848,583.648,199.41,1.091219096334186,2.3624485
10,26,0.9,2247256.4,444.5,560.6170000000001,594.9570000000001,210.433,1.0948853079127323,2.2472564
10,26,0.95,2173905.2,459.5,588.4889999999999,605.75,221.808,1.0964437711894972,2.1739052
10,26,0.99,2110510.2,473.1,612.309,615.105,230.742,1.0983696076136984,2.1105102000000002
10,27,0.5,9537859.8,104.0,313.582,313.254,121.113,1.0568642507410435,9.537859800000001
10,27,0.55,9088992.9,109.6,347.192,517.133,140.426,1.0026633244555854,9.088992900000001
10,27,0.6,8744499.8,114.0,380.027,529.5780000000001,145.476,1.0558442629712117,8.744499800000002
10,27,0.65,8469576.9,117.8,409.72700000000003,541.6400000000001,157.98,1.0532978858083302,8.4695769
10,27,0.7,8243840.5,121.0,444.55899999999997,553.57,177.32,1.0106023009248815,8.2438405
10,27,0.75,8853169.5,113.3,473.01599999999996,567.027,181.168,1.0597898083546762,8.8531695
10,27,0.8,9140836.8,109.0,503.043,577.3430000000001,193.949,1.0559476975906037,9.1408368
10,27,0.85,8756752.1,113.7,532.6999999999999,587.4720000000001,203.406,1.0697816190279539,8.7567521
10,27,0.9,8445560.5,117.9,563.348,599.797,216.261,1.0653793333055892,8.4455605
10,27,0.95,8128610.5,122.6,596.371,611.9330000000001,228.043,1.0664655350087482,8.1286105
10,27,0.99,7878867.1,126.4,620.484,621.1990000000001,237.425,1.0674528798567968,7.8788671
10,28,0.05,52841998.3,18.2,227.149,228.097,212.008,0.06037508018565337,52.8419983
10,28,0.1,42049866.9,23.1,252.86,260.101,212.008,0.12075016037130674,42.0498669
10,28,0.15,35327655.2,28.0,272.43399999999997,308.101,212.008,0.1811252405569601,35.3276552
10,28,0.2,30234347.8,32.9,293.524,308.101,212.008,0.2415003207426135,30.234347800000002
10,28,0.25,26326863.5,37.3,310.24300000000005,308.101,212.008,0.30187540092826687,26.3268635
10,28,0.3,23165071.2,43.0,329.637,404.101,212.008,0.3622504811139202,23.1650712
10,28,0.35,20470581.8,48.1,355.5,436.105,212.008,0.42262556129957357,20.4705818
10,28,0.4,18126106.1,54.9,369.856,404.101,212.008,0.483000641485227,18.1261061
10,28,0.45,16122359.4,61.5,388.25,404.101,212.008,0.5433757216708803,16.1223594
10,28,0.5,14470707.2,68.9,404.57500000000005,404.101,212.008,0.6037508018565337,14.4707072
10,28,0.55,13163511.9,75.2,432.906,660.105,212.008,0.6641258820421871,13.1635119
10,28,0.6,12108108.5,82.0,445.801,596.1010000000001,212.008,0.7245009622278404,12.1081085
10,28,0.65,11244362.5,88.1,508.39000000000004,660.105,219.395,0.7584493721370131,11.2443625
10,28,0.7,10440595.4,95.0,483.015,596.1010000000001,212.008,0.8452511225991471,10.440595400000001
10,28,0.75,9586889.8,104.0,501.192,596.1010000000001,212.008,0.9056262027848005,9.586889800000002
10,28,0.8,8531379.2,116.9,521.668,596.1010000000001,212.008,0.966001282970454,8.5313792
10,28,0.85,7094729.6,140.5,551.3989999999999,660.105,212.008,1.0263763631561071,7.0947296
10,28,0.9,5004732.1,199.5,561.848,596.1010000000001,212.008,1.0867514433417607,5.0047321
10,28,0.95,2143726.1,465.9,577.633,596.1010000000001,212.008,1.147126523527414,2.1437261000000003
10,29,0.5,11941623.8,83.0,319.906,351.441,127.179,1.0064554682769955,11.9416238
10,29,0.55,11084595.9,90.0,353.78900000000004,522.7220000000001,138.652,1.015492023194761,11.0845959
10,29,0.6,10343308.9,96.0,386.027,534.293,150.125,1.0231473771856785,10.3433089
10,29,0.65,9667747.2,103.0,413.812,545.7180000000001,161.597,1.0297220864248717,9.667747199999999
10,29,0.7,9022546.7,110.1,446.297,621.2650000000001,173.07,1.0354191945455595,9.0225467
10,29,0.75,8342703.4,119.0,473.988,569.0310000000001,184.929,1.0382362960920137,8.3427034
10,29,0.8,7513438.4,132.7,507.58599999999996,644.4570000000001,196.531,1.0420747871837013,7.5134384
10,29,0.85,6380804.7,156.1,540.0310000000001,592.191,208.261,1.044842769409539,6.3808047000000006
10,30,0.05,27828294.5,35.2,238.891,240.101,216.008,0.0592570645531647,27.8282945
10,30,0.1,25246946.9,39.0,242.70700000000002,248.097,216.008,0.1185141291063294,25.246946899999998
10,30,0.15,23157227.3,43.0,305.989,344.101,216.008,0.17777119365949406,23.157227300000002
10,30,0.2,21336440.1,46.0,300.418,319.488,216.008,0.2370282582126588,21.3364401
10,30,0.25,19741081.3,50.0,314.164,312.101,216.008,0.2962853227658235,19.7410813
10,30,0.3,18215473.9,54.0,336.68,408.101,216.008,0.35554238731898813,18.2154739
10,30,0.35,16704515.9,59.0,354.023,440.109,216.008,0.41479945187215284,16.7045159
10,30,0.4,14362946.8,72.7,371.707,408.117,216.008,0.4740565164253176,14.362946800000001
10,30,0.45,13485394.7,74.0,391.843,408.164,216.148,0.5329681514517831,13.485394699999999
10,30,0.5,11937277.7,83.0,410.53900000000004,408.265,216.148,0.5921868349464257,11.9372777
10,30,0.55,10565704.2,94.0,429.434,600.652,216.566,0.6501482227127066,10.565704199999999
10,30,0.6,9370200.4,106.0,471.035,665.254,217.117,0.7074526637711465,9.3702004
10,30,0.65,8259054.0,120.5,490.68399999999997,666.5780000000001,225.863,0.7367297875260667,8.259054
10,30,0.7,7026341.7,142.0,494.434,605.0740000000001,221.078,0.8105736436913668,7.026341700000001
10,30,0.75,5556458.8,179.3,516.379,609.629,225.531,0.8513242082019766,5.5564588
10,30,0.8,3932572.9,253.9,578.3439999999999,649.9330000000001,233.445,0.8772944376619761,3.9325729
10,30,0.85,2275687.4,439.0,572.8900000000001,625.422,241.437,0.9012703106814614,2.2756874
10,31,0.5,10754591.7,92.4,324.008,323.566,131.308,0.9748073232400158,10.754591699999999
10,31,0.55,9359898.0,106.1,356.86400000000003,527.519,143.367,0.9820949032901576,9.359898
10,31,0.6,8081568.4,123.0,388.457,539.883,155.742,0.9862464845706361,8.0815684


==> plots/csv/throughput_space_eff_results.csv <==
case_id,object_id,load_factor,avg_throughput (ops/s),avg_latency (ns/op),avg_real_memory (MB),avg_virtual_memory (MB),avg_virtual_memory_case1 (MB),space_efficiency,throughput_millions
1,6,0.05,11305729.8,88.2,293.766,292.007,292.007,0.04383456560972854,11.3057298
1,6,0.1,10754804.6,92.2,293.825,292.007,292.007,0.08766913121945707,10.7548046
1,6,0.15,10399134.4,95.9,293.76599999999996,292.007,292.007,0.13150369682918558,10.399134400000001
1,6,0.2,10115934.5,98.1,293.8,292.007,292.007,0.17533826243891415,10.1159345
1,6,0.25,9834480.1,101.2,293.77299999999997,292.007,292.007,0.21917282804864266,9.8344801
1,6,0.3,9542144.6,104.4,293.71900000000005,292.007,292.007,0.26300739365837117,9.5421446
1,6,0.35,9311881.3,107.0,293.657,292.007,292.007,0.3068419592680997,9.311881300000001
1,6,0.4,9018862.1,110.2,293.762,292.007,292.007,0.3506765248778283,9.0188621
1,6,0.45,8666983.4,115.1,293.812,292.007,292.007,0.3945110904875568,8.666983400000001
1,6,0.5,8286710.5,120.1,293.766,292.007,292.007,0.4383456560972853,8.2867105
1,6,0.55,7882706.3,126.3,293.778,292.007,292.007,0.4821802217070139,7.8827063
1,6,0.6,7452693.8,133.9,293.699,292.007,292.007,0.5260147873167423,7.4526938
1,6,0.65,6998606.0,142.6,293.738,292.007,292.007,0.569849352926471,6.998606
1,6,0.7,6546301.8,152.2,293.82000000000005,292.007,292.007,0.6136839185361994,6.5463018
1,6,0.75,6027464.2,165.5,293.757,292.007,292.007,0.657518484145928,6.0274642
1,6,0.8,5327373.0,187.0,293.82800000000003,292.007,292.007,0.7013530497556566,5.327373
1,7,0.05,15171266.3,65.3,312.141,310.257,310.257,0.04125611992638361,15.171266300000001
1,7,0.1,15931214.2,62.1,312.12899999999996,310.257,310.257,0.08251223985276722,15.9312142
1,7,0.15,16293407.9,60.7,312.09,310.257,310.257,0.12376835977915082,16.293407900000002
1,7,0.2,16352433.5,60.7,312.109,310.257,310.257,0.16502447970553444,16.3524335
1,7,0.25,16219140.1,61.4,312.094,310.257,310.257,0.20628059963191805,16.2191401
1,7,0.3,16210476.1,61.2,312.172,310.257,310.257,0.24753671955830164,16.2104761
1,7,0.35,16087836.0,61.8,312.07,310.257,310.257,0.28879283948468526,16.087836
1,7,0.4,15888664.8,62.5,312.23100000000005,310.257,310.257,0.3300489594110689,15.8886648
1,7,0.45,15818215.8,63.0,312.098,310.257,310.257,0.3713050793374525,15.8182158
1,7,0.5,15672189.6,63.3,312.18,310.257,310.257,0.4125611992638361,15.6721896
1,7,0.55,15511247.8,64.1,312.22700000000003,310.257,310.257,0.4538173191902197,15.511247800000001
1,7,0.6,15376548.3,64.3,312.09799999999996,310.257,310.257,0.4950734391166033,15.376548300000001
1,7,0.65,15218694.7,65.2,312.10900000000004,310.257,310.257,0.536329559042987,15.218694699999999
1,7,0.7,15092191.8,65.7,312.086,310.257,310.257,0.5775856789693705,15.0921918
1,7,0.75,14899296.3,66.6,312.10499999999996,310.257,310.257,0.6188417988957542,14.899296300000001
1,7,0.8,14808245.2,67.1,312.02700000000004,310.257,310.257,0.6600979188221378,14.8082452
1,7,0.85,14648005.6,67.6,312.129,310.257,310.257,0.7013540387485213,14.6480056
1,7,0.9,14437858.9,68.7,312.156,310.257,310.257,0.742610158674905,14.4378589
1,7,0.95,14302383.5,69.3,312.109,310.257,310.257,0.7838662786012885,14.3023835
1,7,0.99,14044904.6,70.5,312.109,310.257,310.257,0.8168711745423954,14.044904599999999
1,15,0.05,19107295.1,57.6,257.77,256.004,256.004,0.04999921876220684,19.1072951
1,15,0.1,20165956.7,49.1,257.762,256.004,256.004,0.09999843752441367,20.1659567
1,15,0.15,20020807.9,49.7,257.77,256.004,256.004,0.1499976562866205,20.020807899999998
1,15,0.2,19658043.2,50.3,257.829,256.004,256.004,0.19999687504882735,19.658043199999998
1,15,0.25,19481543.6,51.0,257.87100000000004,256.004,256.004,0.2499960938110342,19.481543600000002
1,15,0.3,19137891.2,52.0,257.719,256.004,256.004,0.299995312573241,19.1378912
1,15,0.35,18790906.6,53.0,257.743,256.004,256.004,0.34999453133544783,18.790906600000003
1,15,0.4,18332727.7,54.2,257.73100000000005,256.004,256.004,0.3999937500976547,18.3327277
1,15,0.45,18005618.7,55.0,257.801,256.004,256.004,0.44999296885986156,18.0056187
1,15,0.5,17531115.8,56.3,257.789,256.004,256.004,0.4999921876220684,17.531115800000002
1,15,0.55,17056410.2,58.0,257.82800000000003,256.004,256.004,0.5499914063842752,17.0564102
1,15,0.6,16523855.6,60.0,257.786,256.004,256.004,0.599990625146482,16.5238556
1,15,0.65,15877462.6,62.2,257.75,256.004,256.004,0.6499898439086889,15.8774626
1,15,0.7,15287846.9,65.0,257.80899999999997,256.004,256.004,0.6999890626708957,15.2878469
1,15,0.75,14574582.0,68.2,257.778,256.004,256.004,0.7499882814331026,14.574582
1,17,0.05,12926329.2,76.9,242.289,240.38299999999998,240.38299999999998,0.053248357828964615,12.9263292
1,17,0.1,13027602.1,76.4,242.434,240.38299999999998,240.38299999999998,0.10649671565792923,13.0276021
1,17,0.15,12938810.0,77.0,242.433,240.38299999999998,240.38299999999998,0.15974507348689385,12.93881
1,17,0.2,12659170.9,78.3,242.32899999999998,240.38299999999998,240.38299999999998,0.21299343131585846,12.659170900000001
1,17,0.25,12359367.9,80.4,242.329,240.38299999999998,240.38299999999998,0.26624178914482305,12.3593679
1,17,0.3,12116458.1,82.0,242.363,240.38299999999998,240.38299999999998,0.3194901469737877,12.1164581
1,17,0.35,11787013.8,84.3,242.35500000000002,240.38299999999998,240.38299999999998,0.3727385048027523,11.7870138
1,17,0.4,11423325.6,87.1,242.22299999999998,240.38299999999998,240.38299999999998,0.4259868626317169,11.4233256
1,17,0.45,11160616.6,89.3,242.422,240.38299999999998,240.38299999999998,0.47923522046068157,11.160616599999999
1,17,0.5,10889025.4,91.2,242.28900000000002,240.38299999999998,240.38299999999998,0.5324835782896461,10.8890254
1,17,0.55,10605256.0,94.0,242.30399999999997,240.38299999999998,240.38299999999998,0.5857319361186109,10.605256
1,17,0.6,10309873.6,96.4,242.30100000000002,240.38299999999998,240.38299999999998,0.6389802939475754,10.3098736
1,17,0.65,10037226.3,99.3,242.30100000000002,240.38299999999998,240.38299999999998,0.69222865177654,10.0372263
1,17,0.7,9791802.0,101.4,242.329,240.38299999999998,240.38299999999998,0.7454770096055046,9.791802
1,17,0.75,9542886.1,104.4,242.336,240.38299999999998,240.38299999999998,0.7987253674344692,9.5428861
1,17,0.8,9349249.0,106.3,242.383,240.38299999999998,240.38299999999998,0.8519737252634338,9.349249
1,17,0.85,9089956.2,109.5,242.317,240.38299999999998,240.38299999999998,0.9052220830923984,9.0899562
1,17,0.9,8877449.9,112.3,242.379,240.38299999999998,240.38299999999998,0.9584704409213631,8.8774499
1,17,0.95,8665523.3,114.9,242.371,240.38299999999998,240.38299999999998,1.0117187987503276,8.6655233
1,17,0.99,8519089.5,116.9,242.32000000000002,240.38299999999998,240.38299999999998,1.0543174850134993,8.5190895
1,23,0.05,24685198.9,40.0,305.78499999999997,303.89799999999997,303.89799999999997,0.0421193953234309,24.6851989
1,23,0.1,24539943.9,40.5,305.781,303.89799999999997,303.89799999999997,0.0842387906468618,24.539943899999997
1,23,0.15,24633899.2,40.1,305.75,303.89799999999997,303.89799999999997,0.12635818597029266,24.6338992
1,23,0.2,24536396.4,40.1,305.71099999999996,303.89799999999997,303.89799999999997,0.1684775812937236,24.536396399999997
1,23,0.25,24136454.0,40.7,305.74600000000004,303.89799999999997,303.89799999999997,0.21059697661715446,24.136454
1,23,0.3,23878640.6,41.5,305.77000000000004,303.89799999999997,303.89799999999997,0.2527163719405853,23.8786406
1,23,0.35,23728074.6,41.5,305.715,303.89799999999997,303.89799999999997,0.2948357672640162,23.728074600000003
1,23,0.4,23509209.6,42.1,305.851,303.89799999999997,303.89799999999997,0.3369551625874472,23.509209600000002
1,23,0.45,23155660.0,42.7,305.668,303.89799999999997,303.89799999999997,0.379074557910878,23.15566
1,23,0.5,22829353.0,43.4,305.707,303.89799999999997,303.89799999999997,0.4211939532343089,22.829353
1,23,0.55,22568414.9,43.6,305.793,303.89799999999997,303.89799999999997,0.46331334855773987,22.568414899999997
1,23,0.6,22234066.8,44.4,305.78900000000004,303.89799999999997,303.89799999999997,0.5054327438811707,22.2340668
1,23,0.65,21866150.0,45.4,305.726,303.89799999999997,303.89799999999997,0.5475521392046017,21.86615
1,23,0.7,21526309.0,46.0,305.707,303.89799999999997,303.89799999999997,0.5896715345280324,21.526309
1,23,0.75,20933582.9,47.3,305.77000000000004,303.89799999999997,303.89799999999997,0.6317909298514633,20.933582899999998
1,23,0.8,20685608.0,47.8,305.836,303.89799999999997,303.89799999999997,0.6739103251748944,20.685608
1,23,0.85,20295523.6,48.8,305.851,303.89799999999997,303.89799999999997,0.7160297204983251,20.295523600000003
1,23,0.9,19863663.0,49.8,305.726,303.89799999999997,303.89799999999997,0.758149115821756,19.863663
1,23,0.95,19252790.1,51.5,305.668,303.89799999999997,303.89799999999997,0.8002685111451869,19.252790100000002
1,23,0.99,18954833.1,52.2,305.78499999999997,303.89799999999997,303.89799999999997,0.8339640274039317,18.954833100000002
1,24,0.05,2632622.8,379.5,187.832,206.59699999999998,206.59699999999998,0.0619563691631534,2.6326227999999996
1,24,0.1,2620778.9,381.2,236.29000000000002,255.67899999999997,255.67899999999997,0.1001255480504852,2.6207789
1,24,0.15,2671434.7,373.9,269.782,292.683,292.683,0.1311999672000082,2.6714347000000003
1,24,0.2,2717582.7,367.4,307.35900000000004,328.683,328.683,0.15577319179878485,2.7175827000000004
1,24,0.25,2776252.5,359.6,340.62800000000004,373.683,373.683,0.17126816044615356,2.7762525
1,24,0.3,2829744.2,353.1,374.72200000000004,386.73,386.73,0.19858816228376386,2.8297442000000004
1,24,0.35,2880015.3,346.7,406.035,431.539,431.539,0.2076289744379998,2.8800152999999997
1,24,0.4,2926335.7,341.2,436.48100000000005,458.734,458.734,0.22322304429146306,2.9263357
1,24,0.45,2970381.2,336.2,461.027,493.746,493.746,0.23331834587014377,2.9703812000000003
1,24,0.5,3010614.0,331.8,493.821,518.8040000000001,518.8040000000001,0.24672130515570423,3.010614
1,24,0.55,3037558.5,328.8,523.293,553.8080000000001,553.8080000000001,0.2542397365151821,3.0375585
1,24,0.6,3060671.9,326.2,549.5709999999999,567.8040000000001,567.8040000000001,0.27051588224105494,3.0606719
1,24,0.65,3020971.4,333.2,582.625,602.793,602.793,0.2760483283647952,3.0209714
1,24,0.7,3125419.3,319.4,609.594,626.8040000000001,626.8040000000001,0.28589479326870915,3.1254193
1,24,0.75,3144082.2,317.6,638.266,658.672,658.672,0.29149561542011804,3.1440822
1,24,0.8,3169047.7,315.0,665.699,697.883,697.883,0.29345893222789493,3.1690477
1,24,0.85,3188096.5,313.3,689.313,712.859,712.859,0.30524970576228955,3.1880965
1,24,0.9,3200679.6,311.7,720.273,745.883,745.883,0.3088956310842317,3.2006796
1,24,0.95,3210533.9,311.1,746.559,778.734,778.734,0.31230176157712386,3.2105338999999997
1,24,0.99,3223136.5,309.8,767.266,783.9290000000001,783.9290000000001,0.32329458407585376,3.2231365
9,6,0.05,14101792.9,70.5,316.285,316.101,292.007,0.04383456560972854,14.1017929
9,6,0.1,12327186.4,81.0,336.149,340.101,292.007,0.08766913121945707,12.3271864
9,6,0.15,11597152.0,86.0,352.99600000000004,388.101,292.007,0.13150369682918558,11.597152
9,6,0.2,11092547.3,90.1,374.133,388.101,292.007,0.17533826243891415,11.092547300000001
9,6,0.25,10729898.5,92.7,390.145,388.101,292.007,0.21917282804864266,10.7298985
9,6,0.3,10496911.6,94.6,412.824,484.101,292.007,0.26300739365837117,10.496911599999999
9,6,0.35,10525291.9,94.4,430.86400000000003,484.101,292.007,0.3068419592680997,10.525291900000001
9,6,0.4,10601736.2,94.0,451.937,484.101,292.007,0.3506765248778283,10.6017362
9,6,0.45,10568041.8,94.1,469.44100000000003,484.101,292.007,0.3945110904875568,10.568041800000001
9,6,0.5,10539784.2,94.2,486.094,484.101,292.007,0.4383456560972853,10.5397842
9,6,0.55,10500106.2,95.0,510.51199999999994,676.101,292.007,0.4821802217070139,10.5001062
9,6,0.6,10508802.7,94.8,527.949,676.101,292.007,0.5260147873167423,10.508802699999999
9,6,0.65,10559911.1,94.2,593.1569999999999,740.105,292.007,0.569849352926471,10.559911099999999
9,6,0.7,10609898.3,94.0,563.871,676.101,292.007,0.6136839185361994,10.609898300000001
9,6,0.75,10653607.8,93.4,584.797,676.101,292.007,0.657518484145928,10.653607800000001
9,6,0.8,10689559.5,93.0,601.4689999999999,676.101,292.007,0.7013530497556566,10.6895595
9,7,0.05,18810821.8,52.6,328.00399999999996,326.355,310.257,0.04125611992638361,18.8108218
9,7,0.1,19262246.2,51.1,353.934,358.359,310.257,0.08251223985276722,19.2622462
9,7,0.15,19346880.1,51.3,374.231,406.359,310.257,0.12376835977915082,19.3468801
9,7,0.2,19407287.1,51.1,393.41,406.359,310.257,0.16502447970553444,19.4072871
9,7,0.25,19245532.5,51.4,408.38300000000004,406.359,310.257,0.20628059963191805,19.2455325
9,7,0.3,19298987.0,51.0,432.699,502.359,310.257,0.24753671955830164,19.298987
9,7,0.35,17858989.5,63.3,449.60499999999996,502.359,310.257,0.28879283948468526,17.8589895
9,7,0.4,18996716.7,52.3,470.859,502.359,310.257,0.3300489594110689,18.9967167
9,7,0.45,18861563.0,52.3,487.23499999999996,502.359,310.257,0.3713050793374525,18.861563
9,7,0.5,18721463.0,53.1,504.618,502.359,310.257,0.4125611992638361,18.721463
9,7,0.55,18578319.7,53.1,525.062,694.359,310.257,0.4538173191902197,18.578319699999998
9,7,0.6,18460511.7,54.0,545.25,694.359,310.257,0.4950734391166033,18.460511699999998
9,7,0.65,18252427.7,54.3,565.07,694.359,310.257,0.536329559042987,18.2524277
9,7,0.7,18083414.1,54.8,585.363,694.359,310.257,0.5775856789693705,18.083414100000002
9,7,0.75,18007078.4,55.1,605.121,694.359,310.257,0.6188417988957542,18.007078399999997
9,7,0.8,17848530.7,55.2,620.149,694.359,310.257,0.6600979188221378,17.848530699999998
9,7,0.85,17556859.1,56.2,643.5659999999999,694.359,310.257,0.7013540387485213,17.5568591
9,7,0.9,17132555.0,57.7,660.2420000000001,694.359,310.257,0.742610158674905,17.132555
9,7,0.95,16765231.0,59.2,681.086,758.363,310.257,0.7838662786012885,16.765231
9,7,0.99,16406381.8,60.3,694.461,694.359,310.257,0.8168711745423954,16.406381800000002
9,15,0.05,44395859.0,21.9,277.70300000000003,280.097,256.004,0.04999921876220684,44.395859
9,15,0.1,43018512.0,23.0,286.12100000000004,288.093,256.004,0.09999843752441367,43.018512
9,15,0.15,41738973.8,23.2,318.75,352.097,256.004,0.1499976562866205,41.7389738
9,15,0.2,40378896.6,24.1,338.64500000000004,352.097,256.004,0.19999687504882735,40.378896600000004
9,15,0.25,38800518.5,25.0,354.024,352.097,256.004,0.2499960938110342,38.8005185
9,15,0.3,37505688.3,26.1,375.243,448.097,256.004,0.299995312573241,37.505688299999996
9,15,0.35,36224829.6,27.0,396.484,448.097,256.004,0.34999453133544783,36.2248296
9,15,0.4,34576096.5,28.3,415.976,448.097,256.004,0.3999937500976547,34.5760965
9,15,0.45,32943800.3,30.1,433.86,448.097,256.004,0.44999296885986156,32.9438003
9,15,0.5,31359910.5,31.1,450.078,480.101,256.004,0.4999921876220684,31.3599105
9,15,0.55,29481326.7,33.3,470.945,704.101,256.004,0.5499914063842752,29.4813267
9,15,0.6,27459112.8,36.0,489.867,640.0970000000001,256.004,0.599990625146482,27.4591128
9,15,0.65,25185383.6,39.0,512.2429999999999,640.0970000000001,256.004,0.6499898439086889,25.1853836
9,15,0.7,22964582.5,43.0,528.18,640.0970000000001,256.004,0.6999890626708957,22.9645825
9,15,0.75,20874172.1,47.3,546.758,640.0970000000001,256.004,0.7499882814331026,20.874172100000003
9,17,0.05,16777220.0,59.0,265.40299999999996,264.507,240.38299999999998,0.053248357828964615,16.77722
9,17,0.1,15454689.0,64.2,284.656,295.312,240.38299999999998,0.10649671565792923,15.454689
9,17,0.15,14631290.0,68.0,319.621,368.507,240.38299999999998,0.15974507348689385,14.63129
9,17,0.2,14010696.9,70.9,322.87899999999996,336.507,240.38299999999998,0.21299343131585846,14.010696900000001
9,17,0.25,13509503.1,73.4,338.363,336.507,240.38299999999998,0.26624178914482305,13.5095031
9,17,0.3,13105027.5,75.7,364.512,464.51099999999997,240.38299999999998,0.3194901469737877,13.1050275
9,17,0.35,12802109.2,77.3,381.582,432.507,240.38299999999998,0.3727385048027523,12.802109199999999
9,17,0.4,12455712.7,79.8,399.24600000000004,432.507,240.38299999999998,0.4259868626317169,12.4557127
9,17,0.45,12179660.4,81.4,419.74600000000004,432.507,240.38299999999998,0.47923522046068157,12.1796604
9,17,0.5,11869881.9,83.5,434.414,432.507,240.38299999999998,0.5324835782896461,11.869881900000001
9,17,0.55,11632003.9,85.2,456.688,624.5070000000001,240.38299999999998,0.5857319361186109,11.6320039
9,17,0.6,11351542.8,87.4,478.641,624.5070000000001,240.38299999999998,0.6389802939475754,11.3515428
9,17,0.65,11104137.4,89.4,494.231,624.5070000000001,240.38299999999998,0.69222865177654,11.1041374
9,17,0.7,10855259.3,91.5,515.481,624.5070000000001,240.38299999999998,0.7454770096055046,10.8552593
9,17,0.75,10607827.3,93.9,536.579,624.5070000000001,240.38299999999998,0.7987253674344692,10.6078273
9,17,0.8,10391724.6,95.7,553.621,624.5070000000001,240.38299999999998,0.8519737252634338,10.3917246
9,17,0.85,10163016.5,97.9,572.598,624.5070000000001,240.38299999999998,0.9052220830923984,10.1630165
9,17,0.9,9940477.0,100.0,590.481,624.5070000000001,240.38299999999998,0.9584704409213631,9.940477
9,17,0.95,9726254.0,102.2,609.671,624.5070000000001,240.38299999999998,1.0117187987503276,9.726254
9,17,0.99,9540240.3,104.2,622.6569999999999,624.5070000000001,240.38299999999998,1.0543174850134993,9.5402403
9,23,0.05,30847004.2,32.2,323.98400000000004,323.984,303.89799999999997,0.0421193953234309,30.8470042
9,23,0.1,30449564.5,32.1,346.355,351.992,303.89799999999997,0.0842387906468618,30.4495645
9,23,0.15,29924062.8,33.0,389.055,431.988,303.89799999999997,0.12635818597029266,29.9240628
9,23,0.2,29720697.7,33.0,385.09400000000005,399.992,303.89799999999997,0.1684775812937236,29.7206977
9,23,0.25,29315183.1,33.5,401.94599999999997,399.992,303.89799999999997,0.21059697661715446,29.315183100000002
9,23,0.3,29161672.2,34.0,423.55899999999997,495.992,303.89799999999997,0.2527163719405853,29.161672199999998
9,23,0.35,28813616.9,34.1,444.72999999999996,495.992,303.89799999999997,0.2948357672640162,28.8136169
9,23,0.4,28448159.5,35.0,463.73,495.992,303.89799999999997,0.3369551625874472,28.4481595
9,23,0.45,27880678.8,35.1,483.508,495.992,303.89799999999997,0.379074557910878,27.880678800000002
9,23,0.5,27343407.0,36.1,497.988,495.992,303.89799999999997,0.4211939532343089,27.343407
9,23,0.55,26762638.0,37.0,523.1800000000001,687.9920000000001,303.89799999999997,0.46331334855773987,26.762638
9,23,0.6,26098963.3,38.0,559.9369999999999,751.9960000000001,303.89799999999997,0.5054327438811707,26.0989633
9,23,0.65,25485465.8,39.0,558.871,687.9920000000001,303.89799999999997,0.5475521392046017,25.4854658
9,23,0.7,24750483.2,40.0,576.5469999999999,687.9920000000001,303.89799999999997,0.5896715345280324,24.750483199999998
9,23,0.75,24091454.1,41.0,598.961,687.9920000000001,303.89799999999997,0.6317909298514633,24.0914541
9,23,0.8,23379163.4,42.1,618.922,751.9960000000001,303.89799999999997,0.6739103251748944,23.3791634
9,23,0.85,22791625.2,43.1,635.8240000000001,751.9960000000001,303.89799999999997,0.7160297204983251,22.7916252
9,23,0.9,22133650.7,45.0,654.391,687.9920000000001,303.89799999999997,0.758149115821756,22.1336507
9,23,0.95,21449903.9,46.1,675.4920000000001,687.9920000000001,303.89799999999997,0.8002685111451869,21.4499039
9,23,0.99,21037974.9,47.0,688.422,751.9960000000001,303.89799999999997,0.8339640274039317,21.0379749
9,24,0.05,12318312.4,81.1,206.661,230.703,206.59699999999998,0.0619563691631534,12.3183124
9,24,0.1,11530871.0,86.5,277.41400000000004,313.781,255.67899999999997,0.1001255480504852,11.530871
9,24,0.15,10951299.2,90.6,327.441,388.769,292.683,0.1311999672000082,10.9512992
9,24,0.2,10482615.3,94.9,396.832,454.765,328.683,0.15577319179878485,10.4826153
9,24,0.25,10020010.2,99.2,435.872,458.777,373.683,0.17126816044615356,10.0200102
9,24,0.3,9701662.5,102.4,492.121,580.832,386.73,0.19858816228376386,9.7016625
9,24,0.35,9369878.7,106.2,542.695,623.648,431.539,0.2076289744379998,9.3698787
9,24,0.4,9046982.1,110.1,592.0350000000001,661.8430000000001,458.734,0.22322304429146306,9.0469821
9,24,0.45,8737190.4,114.0,639.446,676.832,493.746,0.23331834587014377,8.737190400000001
9,24,0.5,8478521.2,117.4,684.1289999999999,710.902,518.8040000000001,0.24672130515570423,8.4785212
9,24,0.55,8234490.0,120.8,735.57,928.9140000000001,553.8080000000001,0.2542397365151821,8.23449
9,24,0.6,7998698.4,124.4,785.872,951.902,567.8040000000001,0.27051588224105494,7.9986984
9,24,0.65,7782971.7,128.0,833.5659999999999,986.902,602.793,0.2760483283647952,7.7829717
9,24,0.7,7575897.1,131.5,879.676,1012.9060000000001,626.8040000000001,0.28589479326870915,7.5758971
9,24,0.75,7388432.3,134.9,927.746,1036.9679999999998,658.672,0.29149561542011804,7.3884323
9,24,0.8,7188583.1,138.7,977.945,1088.773,697.883,0.29345893222789493,7.1885831
9,24,0.85,7023218.7,142.0,1020.996,1103.781,712.859,0.30524970576228955,7.0232187
9,24,0.9,6848162.2,145.5,1068.364,1119.965,745.883,0.3088956310842317,6.8481622
9,24,0.95,6669683.4,149.5,1113.379,1156.027,778.734,0.31230176157712386,6.6696834
9,24,0.99,6543839.8,152.4,1152.617,1173.812,783.9290000000001,0.32329458407585376,6.5438398
10,6,0.05,13958096.3,71.1,314.719,316.101,292.007,0.04383456560972854,13.958096300000001
10,6,0.1,13128164.0,75.6,335.18,340.101,292.007,0.08766913121945707,13.128164
10,6,0.15,12620910.8,79.0,379.113,420.097,292.007,0.13150369682918558,12.6209108
10,6,0.2,12179633.6,81.4,373.922,388.101,292.007,0.17533826243891415,12.179633599999999
10,6,0.25,11775337.0,84.4,390.14799999999997,388.101,292.007,0.21917282804864266,11.775337
10,6,0.3,11415734.0,87.1,419.10200000000003,484.101,292.007,0.26300739365837117,11.415734
10,6,0.35,11014953.5,90.1,432.543,484.101,292.007,0.3068419592680997,11.0149535
10,6,0.4,10608536.0,94.0,449.656,484.101,292.007,0.3506765248778283,10.608536
10,6,0.45,10259267.6,97.1,470.97700000000003,484.101,292.007,0.3945110904875568,10.2592676
10,6,0.5,9967514.4,100.0,486.059,484.101,292.007,0.4383456560972853,9.9675144
10,6,0.55,9751182.2,102.1,508.605,676.101,292.007,0.4821802217070139,9.751182199999999
10,6,0.6,9601673.8,103.7,524.609,676.101,292.007,0.5260147873167423,9.6016738
10,6,0.65,9540065.2,104.1,544.25,676.101,292.007,0.569849352926471,9.540065199999999
10,6,0.7,9524013.5,104.5,568.6719999999999,676.101,292.007,0.6136839185361994,9.5240135
10,6,0.75,9570956.6,104.0,583.5550000000001,676.101,292.007,0.657518484145928,9.570956599999999
10,6,0.8,9780538.1,101.9,604.715,740.105,292.007,0.7013530497556566,9.7805381
10,7,0.05,19117631.4,54.3,332.96099999999996,334.351,310.257,0.04125611992638361,19.117631399999997
10,7,0.1,23401051.1,42.1,355.179,358.359,310.257,0.08251223985276722,23.4010511
10,7,0.15,24226665.5,40.5,372.566,406.359,310.257,0.12376835977915082,24.2266655
10,7,0.2,24098292.0,41.2,392.95700000000005,406.359,310.257,0.16502447970553444,24.098292
10,7,0.25,23845043.8,41.1,408.434,406.359,310.257,0.20628059963191805,23.8450438
10,7,0.3,23269331.9,42.4,429.418,502.359,310.257,0.24753671955830164,23.269331899999997
10,7,0.35,23200663.3,42.8,451.39000000000004,502.359,310.257,0.28879283948468526,23.200663300000002
10,7,0.4,22360547.0,43.9,468.746,502.359,310.257,0.3300489594110689,22.360547
10,7,0.45,22258271.4,44.3,487.99600000000004,502.359,310.257,0.3713050793374525,22.258271399999998
10,7,0.5,21753191.3,45.3,506.527,509.164,310.257,0.4125611992638361,21.7531913
10,7,0.55,21271580.6,46.5,527.1020000000001,694.359,310.257,0.4538173191902197,21.2715806
10,7,0.6,20840404.4,47.5,548.957,694.359,310.257,0.4950734391166033,20.840404399999997
10,7,0.65,20433752.0,48.4,566.602,694.359,310.257,0.536329559042987,20.433752
10,7,0.7,20325626.1,48.9,587.153,758.363,310.257,0.5775856789693705,20.3256261
10,7,0.75,19803794.8,50.3,601.785,694.359,310.257,0.6188417988957542,19.803794800000002
10,7,0.8,19407713.8,51.3,623.629,694.359,310.257,0.6600979188221378,19.4077138
10,7,0.85,19038559.0,52.0,638.953,694.359,310.257,0.7013540387485213,19.038559
10,7,0.9,18682310.9,52.9,662.711,694.359,310.257,0.742610158674905,18.682310899999997
10,7,0.95,18387624.0,54.0,681.961,694.359,310.257,0.7838662786012885,18.387624
10,7,0.99,18143526.9,54.5,692.6999999999999,694.359,310.257,0.8168711745423954,18.143526899999998
10,15,0.05,41943050.0,23.0,273.836,276.09,256.004,0.04999921876220684,41.94305
10,15,0.1,39945761.0,25.0,299.613,304.097,256.004,0.09999843752441367,39.945761
10,15,0.15,37617835.5,26.0,317.297,352.097,256.004,0.1499976562866205,37.6178355
10,15,0.2,35435501.3,28.0,338.754,352.097,256.004,0.19999687504882735,35.4355013
10,15,0.25,33184500.7,30.0,353.972,352.097,256.004,0.2499960938110342,33.1845007
10,15,0.3,30692057.3,32.1,374.738,448.097,256.004,0.299995312573241,30.692057300000002
10,15,0.35,28449893.0,35.0,394.727,448.097,256.004,0.34999453133544783,28.449893
10,15,0.4,26142996.6,38.0,414.43699999999995,448.097,256.004,0.3999937500976547,26.1429966
10,15,0.45,23831451.4,41.1,435.641,448.097,256.004,0.44999296885986156,23.8314514
10,15,0.5,21548408.2,46.0,450.067,448.097,256.004,0.4999921876220684,21.5484082
10,15,0.55,19069370.1,52.0,475.301,640.0970000000001,256.004,0.5499914063842752,19.0693701
10,15,0.6,16671754.0,59.6,490.601,640.0970000000001,256.004,0.599990625146482,16.671754
10,15,0.65,14455560.6,68.8,510.62899999999996,640.0970000000001,256.004,0.6499898439086889,14.4555606
10,15,0.7,12475129.8,79.9,527.622,704.101,256.004,0.6999890626708957,12.475129800000001
10,15,0.75,10746424.4,92.5,551.332,640.0970000000001,256.004,0.7499882814331026,10.7464244
10,17,0.05,39582617.8,25.2,258.17199999999997,256.504,240.38299999999998,0.053248357828964615,39.582617799999994
10,17,0.1,38222660.6,25.8,283.894,288.507,240.38299999999998,0.10649671565792923,38.222660600000005
10,17,0.15,35398342.5,28.0,301.87899999999996,336.507,240.38299999999998,0.15974507348689385,35.3983425
10,17,0.2,31854427.9,30.6,324.75,336.507,240.38299999999998,0.21299343131585846,31.854427899999997
10,17,0.25,29130144.3,34.1,338.38300000000004,336.507,240.38299999999998,0.26624178914482305,29.1301443
10,17,0.3,26457641.8,37.2,360.605,432.507,240.38299999999998,0.3194901469737877,26.4576418
10,17,0.35,24426415.2,40.5,380.98,432.507,240.38299999999998,0.3727385048027523,24.4264152
10,17,0.4,22506624.6,44.1,398.301,432.507,240.38299999999998,0.4259868626317169,22.506624600000002
10,17,0.45,20955418.5,47.1,417.942,432.507,240.38299999999998,0.47923522046068157,20.9554185
10,17,0.5,19600517.5,50.3,434.375,464.51099999999997,240.38299999999998,0.5324835782896461,19.6005175
10,17,0.55,18076470.1,54.9,456.039,624.5070000000001,240.38299999999998,0.5857319361186109,18.0764701
10,17,0.6,17326446.4,57.1,476.59,624.5070000000001,240.38299999999998,0.6389802939475754,17.3264464
10,17,0.65,16379588.2,60.2,493.079,624.5070000000001,240.38299999999998,0.69222865177654,16.3795882
10,17,0.7,15490094.6,64.2,513.933,624.5070000000001,240.38299999999998,0.7454770096055046,15.490094599999999
10,17,0.75,14736132.5,67.3,532.528,688.5110000000001,240.38299999999998,0.7987253674344692,14.7361325
10,17,0.8,14016272.2,71.0,550.222,624.5070000000001,240.38299999999998,0.8519737252634338,14.0162722
10,17,0.85,13381734.7,74.2,574.863,624.5070000000001,240.38299999999998,0.9052220830923984,13.381734699999999
10,17,0.9,12746678.2,78.0,588.64,624.5070000000001,240.38299999999998,0.9584704409213631,12.7466782
10,17,0.95,12178989.6,81.5,618.465,688.5110000000001,240.38299999999998,1.0117187987503276,12.1789896
10,17,0.99,11769011.5,84.5,622.5749999999999,624.5070000000001,240.38299999999998,1.0543174850134993,11.7690115
10,23,0.05,25420030.0,39.0,326.477,327.992,303.89799999999997,0.0421193953234309,25.42003
10,23,0.1,25420030.0,39.0,348.145,351.992,303.89799999999997,0.0842387906468618,25.42003
10,23,0.15,25497836.4,38.7,368.125,399.992,303.89799999999997,0.12635818597029266,25.497836399999997
10,23,0.2,25497932.2,39.0,385.37100000000004,399.992,303.89799999999997,0.1684775812937236,25.497932199999997
10,23,0.25,25559524.0,39.0,402.004,399.992,303.89799999999997,0.21059697661715446,25.559524
10,23,0.3,25471634.0,39.0,430.07000000000005,527.9960000000001,303.89799999999997,0.2527163719405853,25.471634
10,23,0.35,25475282.0,39.0,444.485,495.992,303.89799999999997,0.2948357672640162,25.475282
10,23,0.4,25439425.8,39.0,461.23900000000003,495.992,303.89799999999997,0.3369551625874472,25.439425800000002
10,23,0.45,25394432.4,39.0,480.629,495.992,303.89799999999997,0.379074557910878,25.3944324
10,23,0.5,25420070.6,39.0,498.10900000000004,495.992,303.89799999999997,0.4211939532343089,25.420070600000003
10,23,0.55,25371136.8,39.0,519.1329999999999,687.9920000000001,303.89799999999997,0.46331334855773987,25.371136800000002
10,23,0.6,25363062.1,39.1,540.1999999999999,687.9920000000001,303.89799999999997,0.5054327438811707,25.3630621
10,23,0.65,25325765.0,39.0,558.5,687.9920000000001,303.89799999999997,0.5475521392046017,25.325765
10,23,0.7,25316152.1,39.0,578.461,687.9920000000001,303.89799999999997,0.5896715345280324,25.3161521
10,23,0.75,23578321.7,48.1,595.332,687.9920000000001,303.89799999999997,0.6317909298514633,23.5783217
10,23,0.8,25276692.0,39.0,614.4219999999999,687.9920000000001,303.89799999999997,0.6739103251748944,25.276692
10,23,0.85,25271384.4,39.0,635.6329999999999,687.9920000000001,303.89799999999997,0.7160297204983251,25.2713844
10,23,0.9,25262691.7,39.0,667.172,751.9960000000001,303.89799999999997,0.758149115821756,25.262691699999998
10,23,0.95,25199182.3,39.0,675.269,687.9920000000001,303.89799999999997,0.8002685111451869,25.1991823
10,23,0.99,25192634.4,39.0,688.281,751.9960000000001,303.89799999999997,0.8339640274039317,25.1926344
10,24,0.05,3944609.5,253.0,237.125,254.70299999999997,206.59699999999998,0.0619563691631534,3.9446095
10,24,0.1,3997942.4,249.9,321.277,340.769,255.67899999999997,0.1001255480504852,3.9979424
10,24,0.15,4138700.7,241.2,385.05,436.781,292.683,0.1311999672000082,4.1387007
10,24,0.2,4346010.5,229.6,447.863,482.84,328.683,0.15577319179878485,4.3460105
10,24,0.25,4552785.9,219.2,511.92599999999993,530.8280000000001,373.683,0.17126816044615356,4.5527859
10,24,0.3,4767650.4,209.1,569.906,663.84,386.73,0.19858816228376386,4.7676504
10,24,0.35,4947637.2,201.7,632.336,700.894,431.539,0.2076289744379998,4.9476372
10,24,0.4,5160345.5,193.6,678.977,735.902,458.734,0.22322304429146306,5.1603455
10,24,0.45,5361733.7,186.0,732.644,772.9140000000001,493.746,0.23331834587014377,5.3617337
10,24,0.5,5541835.4,180.0,788.8820000000001,807.902,518.8040000000001,0.24672130515570423,5.5418354
10,24,0.55,5733180.2,173.9,840.399,1036.9569999999999,553.8080000000001,0.2542397365151821,5.7331802000000005
10,24,0.6,5914422.4,168.7,891.402,1065.77,567.8040000000001,0.27051588224105494,5.9144224
10,24,0.65,6071965.8,164.2,939.4730000000001,1094.953,602.793,0.2760483283647952,6.0719658
10,24,0.7,6236280.4,159.8,987.469,1118.953,626.8040000000001,0.28589479326870915,6.2362804
10,24,0.75,6384064.8,156.2,1043.2150000000001,1157.019,658.672,0.29149561542011804,6.3840648
10,24,0.8,6532927.4,152.6,1088.215,1181.019,697.883,0.29345893222789493,6.5329274
10,24,0.85,6674195.5,149.2,1135.3400000000001,1217.019,712.859,0.30524970576228955,6.6741955
10,24,0.9,6807758.5,146.5,1181.575,1239.027,745.883,0.3088956310842317,6.8077585
10,24,0.95,6947561.7,143.3,1235.215,1282.832,778.734,0.31230176157712386,6.9475617000000005
10,24,0.99,7034353.6,141.6,1267.441,1295.898,783.9290000000001,0.32329458407585376,7.034353599999999


==> plots/csv/tinypointers_comparison_results.csv <==
case_id,object_id,throughput
1,32,37498060
1,33,16116837
1,34,12959782
1,35,28750207
3,32,49621725
3,33,40033868
3,34,50851004
3,35,123308485
6,32,27870980
6,33,18963043
6,34,48443636
6,35,97931017
7,32,27351826
7,33,18704321
7,34,47497472
7,35,95945341


==> plots/csv/ycsb_intro_summary.csv <==
object_id,avg_load_throughput_fill (ops/s),avg_run_throughput (ops/s)
6,116083331.83333333,130474387.5
7,114293221.66666667,167478364.83333334
15,18437868.833333332,156663591.66666666
17,100444720.66666667,195975545.83333334
20,227496432.83333334,391183449.3333333
24,8461411.166666666,40175108.0


==> plots/csv/ycsb_resizing_staggering_results.csv <==
case_id,entry_id,object_id,fill_throughput (ops/s),run_throughput (ops/s)
17,10,18,32561517,44749803
17,10,25,36411990,45560145
18,10,18,32692956,88565341
18,10,25,23356414,93817455
19,10,18,32397344,127641388
19,10,25,36109718,127970709
20,10,18,32607002,46954131
20,10,25,35803844,50884418
21,10,18,32639910,153281921
21,10,25,35510454,145846887
22,10,18,32217873,329113443
22,10,25,23251246,283357037


==> plots/csv/ycsb_results.csv <==
case_id,entry_id,object_id,fill_throughput (ops/s),run_throughput (ops/s)
17,0,6,116690191,98746221
17,0,7,123068380,133132383
17,0,15,17498829,24502009
17,0,17,99525855,101460485
17,0,20,226938183,209248129
17,0,24,8477928,13134686
18,0,6,118253006,135284340
18,0,7,111946286,194340586
18,0,15,17557638,64348372
18,0,17,99949370,142784817
18,0,20,230275509,309461164
18,0,24,8426224,37214770
19,0,6,101101807,136188555
19,0,7,137302795,222580703
19,0,15,16264045,293870975
19,0,17,92838347,142352136
19,0,20,196553154,311100695
19,0,24,8586401,108240103
20,0,6,117727437,100717390
20,0,7,121753547,140692987
20,0,15,18168220,21372434
20,0,17,100376504,125437128
20,0,20,224766526,242145384
20,0,24,8358755,12406233
21,0,6,117466401,133612478
21,0,7,122539053,173721524
21,0,15,18238694,50596530
21,0,17,97461004,242645685
21,0,20,229152214,458304437
21,0,24,8450477,34199333
22,0,6,102075813,144352444
22,0,7,135992028,188054983
22,0,15,16069499,140776511
22,0,17,93022186,252560236
22,0,20,195734183,516222021
22,0,24,8562924,48730502
28,0,6,117206519,135146292
28,0,7,121753547,66831643
28,0,15,17603652,369068714
28,0,17,73400318,63670647
28,0,20,172706632,126620494
17,1,6,32109504,42514326
17,1,7,59440977,65728564
17,1,15,3949206,4978217
17,1,18,35246252,44709436
17,1,21,53989432,162885592
17,1,24,8251428,13123861
18,1,6,32608777,91416515
18,1,7,73989927,150266153
18,1,15,3956424,20055845
18,1,18,34970747,93129147
18,1,21,56631952,246271060
18,1,24,8392804,34858125
19,1,6,33009770,131072000
19,1,7,72082560,230614652
19,1,15,3981304,185897130
19,1,18,35772315,123361882
19,1,21,59388375,279620266
19,1,24,8408578,65027968
20,1,6,32124875,42487409
20,1,7,72944417,65696391
20,1,15,3957590,4974896
20,1,18,35117144,50400949
20,1,21,55970695,176138750
20,1,24,8260569,12529660
21,1,6,32032870,98995226
21,1,7,67243350,98270411
21,1,15,3950136,20048655
21,1,18,34898005,145984041
21,1,21,58764329,255360974
21,1,24,8436060,34972569
22,1,6,33537663,136400130
22,1,7,71620986,121135133
22,1,15,3980595,185383602
22,1,18,34916162,267365992
22,1,21,59335865,349525333
22,1,24,8591584,36994963

